Densities of Almost Surely Terminating Probabilistic Programs are Differentiable Almost Everywhere

We study the differential properties of higher-order statistical probabilistic programs with recursion and conditioning. Our starting point is an open problem posed by Hongseok Yang: what class of statistical probabilistic programs have densities that are differentiable almost everywhere? To formalise the problem, we consider Statistical PCF (SPCF), an extension of call-by-value PCF with real numbers, and constructs for sampling and conditioning. We give SPCF a sampling-style operational semantics a la Borgstrom et al., and study the associated weight (commonly referred to as the density) function and value function on the set of possible execution traces. Our main result is that almost-surely terminating SPCF programs, generated from a set of primitive functions (e.g. the set of analytic functions) satisfying mild closure properties, have weight and value functions that are almost-everywhere differentiable. We use a stochastic form of symbolic execution to reason about almost-everywhere differentiability. A by-product of this work is that almost-surely terminating deterministic (S)PCF programs with real parameters denote functions that are almost-everywhere differentiable. Our result is of practical interest, as almost-everywhere differentiability of the density function is required to hold for the correctness of major gradient-based inference algorithms.

==> 10000_data.csv <==
0.45203930139541626
0.45203930139541626
0.45203930139541626
0.45203930139541626
0.45203930139541626
0.45203930139541626
0.45203930139541626
0.45203930139541626
0.45203930139541626
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.27056747674942017
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.14293348789215088
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.9102299809455872
0.04280179738998413
0.04280179738998413
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.5077795386314392
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.7994188070297241
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.41930562257766724
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.2463049292564392
0.6250085234642029
0.6250085234642029
0.634178638458252
0.634178638458252
0.634178638458252
0.634178638458252
0.634178638458252
0.634178638458252
0.5038159489631653
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.14504635334014893
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.45037776231765747
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.23790085315704346
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.5910728573799133
0.9361880421638489
0.9361880421638489
0.9361880421638489
0.9361880421638489
0.9361880421638489
0.9361880421638489
0.9361880421638489
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.9674845933914185
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.4450652003288269
0.19051802158355713
0.19051802158355713
0.19051802158355713
0.19051802158355713
0.19051802158355713
0.19051802158355713
0.19051802158355713
0.19051802158355713
0.19051802158355713
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.8651584982872009
0.5712125301361084
0.5712125301361084
0.5712125301361084
0.5712125301361084
0.5712125301361084
0.5712125301361084
0.5712125301361084
0.5712125301361084
0.5712125301361084
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.5991809964179993
0.15355628728866577
0.15355628728866577
0.15355628728866577
0.15355628728866577
0.15355628728866577
0.15355628728866577
0.15355628728866577
0.15355628728866577
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.6440484523773193
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
0.23123109340667725
1.2867439985275269
0.014341592788696289
0.014341592788696289
0.014341592788696289
0.014341592788696289
0.014341592788696289
0.014341592788696289
0.014341592788696289
0.014341592788696289
0.014341592788696289
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.47532087564468384
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.008004426956176758
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
0.5202083587646484
1.2994067668914795
1.2994067668914795
1.2994067668914795
1.2994067668914795
1.2994067668914795
0.05046504735946655
0.05046504735946655
0.05046504735946655
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.37824922800064087
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.5662288069725037
0.8940610885620117
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.21459639072418213
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.3236956000328064
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.5690571069717407
0.12739938497543335
0.13806474208831787
0.4435198903083801
0.4435198903083801
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
0.20204222202301025
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
1.0232503414154053
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.03686320781707764
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9193296432495117
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.9727107882499695
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.7275364995002747
0.5784507393836975
0.5784507393836975
0.6352025270462036
0.6352025270462036
0.6352025270462036
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.7000849843025208
0.5236478447914124
0.5236478447914124
0.5236478447914124
0.5236478447914124
0.5236478447914124
0.5236478447914124
0.5236478447914124
0.5997592806816101
0.5997592806816101
0.5997592806816101
0.5997592806816101
0.5997592806816101
0.5997592806816101
0.5997592806816101
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.8769596815109253
0.06247740983963013
0.06247740983963013
0.06247740983963013
0.06247740983963013
0.06247740983963013
0.06247740983963013
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.001132965087890625
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.37056273221969604
0.5117275714874268
0.5117275714874268
0.33512628078460693
0.33512628078460693
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.47781604528427124
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.24822592735290527
0.9117981791496277
0.9117981791496277
0.9117981791496277
0.9117981791496277
0.9117981791496277
0.9117981791496277
0.9117981791496277
0.9117981791496277
0.5478694438934326
0.5478694438934326
0.5478694438934326
0.5478694438934326
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.8134564161300659
0.009972810745239258
0.009972810745239258
0.009972810745239258
0.009972810745239258
0.009972810745239258
0.009972810745239258
0.009972810745239258
1.3188798427581787
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.5866987109184265
0.03171801567077637
0.03171801567077637
0.03171801567077637
0.03171801567077637
0.03171801567077637
0.03171801567077637
0.7872607111930847
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
1.0745744705200195
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.9122289419174194
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.25339239835739136
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.10983717441558838
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.45210403203964233
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.18676400184631348
0.6321539282798767
0.6321539282798767
0.6321539282798767
0.6321539282798767
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.8191745281219482
0.2853562831878662
0.2853562831878662
0.7080084085464478
0.7080084085464478
0.7080084085464478
0.7080084085464478
0.7080084085464478
1.282996654510498
1.282996654510498
1.282996654510498
0.881760835647583
0.881760835647583
0.881760835647583
0.881760835647583
0.881760835647583
0.881760835647583
0.7769876718521118
0.7769876718521118
0.7769876718521118
0.10089951753616333
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.9271793961524963
0.31530189514160156
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.9807355999946594
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
0.5205641984939575
1.1928026676177979
1.1928026676177979
1.1928026676177979
1.1928026676177979
0.5838212370872498
0.5838212370872498
0.5838212370872498
0.5838212370872498
0.5838212370872498
0.5838212370872498
0.5838212370872498
0.5838212370872498
0.5838212370872498
0.6751529574394226
0.6751529574394226
0.6751529574394226
0.6751529574394226
0.6751529574394226
0.6751529574394226
0.6751529574394226
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.8066056966781616
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.08486920595169067
0.7105827927589417
0.7105827927589417
0.7105827927589417
0.7105827927589417
0.7105827927589417
0.7105827927589417
0.7456841468811035
0.7456841468811035
0.7456841468811035
0.7456841468811035
0.5957239866256714
0.5957239866256714
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.9070925116539001
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.22164398431777954
0.6629975438117981
0.6629975438117981
0.6629975438117981
0.6629975438117981
0.6629975438117981
0.6629975438117981
0.6629975438117981
0.6791390776634216
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
1.2389469146728516
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.45996594429016113
0.7729094624519348
0.8431252241134644
0.35882556438446045
0.3579867482185364
0.3579867482185364
0.09039348363876343
0.09039348363876343
0.09039348363876343
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.9477328062057495
0.6253765225410461
0.6253765225410461
0.6253765225410461
0.6253765225410461
0.6253765225410461
0.6253765225410461
0.6253765225410461
0.6253765225410461
0.49508124589920044
0.05111020803451538
0.7713103294372559
0.7713103294372559
0.7713103294372559
0.7713103294372559
0.7713103294372559
0.7713103294372559
0.7713103294372559
0.7713103294372559
0.7713103294372559
0.5539260506629944
0.5539260506629944
0.5539260506629944
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.6944512724876404
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.09978443384170532
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.4330067038536072
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.9972063302993774
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.05558091402053833
0.4619218111038208
0.4619218111038208
0.4619218111038208
0.4619218111038208
0.4619218111038208
0.4619218111038208
0.4619218111038208
0.4619218111038208
0.4619218111038208
0.9821282029151917
0.9821282029151917
0.9821282029151917
0.9821282029151917
0.9821282029151917
0.9821282029151917
0.9821282029151917
0.9821282029151917
0.9821282029151917
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.14909183979034424
0.6466839909553528
0.6466839909553528
0.6466839909553528
0.6466839909553528
0.6466839909553528
0.6466839909553528
0.6297694444656372
0.6297694444656372
0.8536768555641174
0.8536768555641174
0.8536768555641174
0.8536768555641174
0.8536768555641174
0.8536768555641174
0.8536768555641174
0.8799832463264465
0.8799832463264465
0.23423516750335693
0.47866004705429077
0.47866004705429077
0.47866004705429077
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
0.0034441351890563965
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
1.0837557315826416
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.588726282119751
0.4368656873703003
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.3777889609336853
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
0.6262419819831848
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
1.113107442855835
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.585396409034729
0.2078438401222229
0.2078438401222229
0.8432890176773071
0.8432890176773071
0.6779378056526184
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.8706943988800049
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.35874027013778687
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
0.33524662256240845
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
1.0434339046478271
0.5651493072509766
0.5520179271697998
0.47473829984664917
0.3317002058029175
0.3317002058029175
0.3317002058029175
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.8388411998748779
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7815470695495605
0.7211408615112305
0.7211408615112305
0.7211408615112305
0.7211408615112305
0.7211408615112305
0.7211408615112305
0.7211408615112305
0.7211408615112305
1.2019239664077759
1.2019239664077759
1.2019239664077759
1.2019239664077759
1.2019239664077759
1.2019239664077759
1.2019239664077759
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.8384951949119568
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.2438691258430481
0.5461817979812622
0.5461817979812622
0.5461817979812622
0.5461817979812622
0.5461817979812622
0.5461817979812622
0.5461817979812622
0.5461817979812622
0.5461817979812622
0.8588635325431824
0.8588635325431824
0.8588635325431824
0.8588635325431824
0.35618823766708374
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.5685163736343384
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4097723364830017
0.4142133593559265
0.4142133593559265
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
1.0691397190093994
0.2507028579711914
0.2507028579711914
1.079441785812378
1.079441785812378
0.2634040117263794
0.2634040117263794
0.2634040117263794
0.2634040117263794
0.2634040117263794
0.2634040117263794
0.2634040117263794
0.2634040117263794
0.2634040117263794
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
1.0493438243865967
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.3003906011581421
0.9001076817512512
0.9001076817512512
0.4871424436569214
0.4871424436569214
0.4871424436569214
0.4871424436569214
0.4871424436569214
0.4871424436569214
0.4871424436569214
0.4871424436569214
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.17905336618423462
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.22053462266921997
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.4422193765640259
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.6571124196052551
0.0831640362739563
0.0831640362739563
0.0831640362739563
0.0831640362739563
0.0831640362739563
0.0831640362739563
0.0831640362739563
0.0831640362739563
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.9929664731025696
0.47841399908065796
0.47841399908065796
0.47841399908065796
0.47841399908065796
0.47841399908065796
0.47841399908065796
0.47841399908065796
0.47841399908065796
0.47841399908065796
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
0.8993979692459106
1.0285553932189941
1.0285553932189941
1.0285553932189941
1.0285553932189941
1.0285553932189941
1.0285553932189941
1.0285553932189941
0.7286163568496704
0.4445609450340271
0.4445609450340271
0.4445609450340271
0.4445609450340271
0.7595758438110352
0.7595758438110352
1.3160481452941895
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.9286336898803711
0.09190928936004639
0.09190928936004639
0.09190928936004639
0.09190928936004639
0.09190928936004639
0.09190928936004639
0.09190928936004639
0.09190928936004639
0.3351443409919739
0.22482579946517944
0.22482579946517944
0.22482579946517944
0.22482579946517944
0.22482579946517944
0.22482579946517944
0.22482579946517944
0.22482579946517944
0.22482579946517944
0.48866093158721924
0.48866093158721924
0.48866093158721924
0.48866093158721924
0.48866093158721924
0.48866093158721924
0.48866093158721924
0.48866093158721924
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.762160062789917
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.7469762563705444
0.9216567277908325
0.9216567277908325
0.9216567277908325
0.9216567277908325
0.9216567277908325
0.9216567277908325
0.9216567277908325
0.9216567277908325
0.9216567277908325
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.26154381036758423
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.915610671043396
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
0.7037249207496643
1.2403489351272583
1.2403489351272583
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.2345554232597351
0.5359724164009094
1.106513500213623
0.4341151714324951
0.803383469581604
0.803383469581604
0.803383469581604
0.803383469581604
0.803383469581604
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.04176682233810425
0.46141737699508667
0.6948766708374023
0.6948766708374023
0.6948766708374023
0.6948766708374023
0.6948766708374023
0.23145818710327148
0.23145818710327148
0.23145818710327148
0.23145818710327148
0.23145818710327148
0.23145818710327148
0.20767056941986084
0.20767056941986084
0.20767056941986084
0.20767056941986084
0.20767056941986084
0.20767056941986084
0.20767056941986084
0.20767056941986084
0.20767056941986084
0.20767056941986084
1.0908620357513428
1.0908620357513428
1.0908620357513428
1.0908620357513428
1.0908620357513428
1.0908620357513428
1.0908620357513428
1.0908620357513428
1.0908620357513428
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
1.2098817825317383
0.18289518356323242
0.4828278422355652
0.4828278422355652
0.4828278422355652
0.4828278422355652
0.4828278422355652
0.4828278422355652
0.4828278422355652
0.4828278422355652
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.994003415107727
0.24020612239837646
0.5093030333518982
0.5093030333518982
0.5093030333518982
0.5093030333518982
0.5093030333518982
0.5093030333518982
0.5093030333518982
0.5093030333518982
0.45189177989959717
0.2688644528388977
0.2688644528388977
0.2688644528388977
0.2688644528388977
0.7782660126686096
0.7782660126686096
0.7782660126686096
0.7782660126686096
0.3081548810005188
0.3081548810005188
0.3081548810005188
0.3081548810005188
0.3081548810005188
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.093256950378418
1.204308032989502
1.2330790758132935
1.2330790758132935
0.7023900747299194
0.7023900747299194
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.6243601441383362
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9109890460968018
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.9220726490020752
0.8157498836517334
0.8157498836517334
0.579011857509613
0.579011857509613
0.579011857509613
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.21497422456741333
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7690206170082092
0.7839796543121338
0.7839796543121338
0.7839796543121338
0.7839796543121338
0.7839796543121338
0.7839796543121338
0.7839796543121338
0.7839796543121338
0.7839796543121338
0.2857072949409485
0.2857072949409485
0.2857072949409485
0.2857072949409485
0.2857072949409485
1.2471903562545776
1.2471903562545776
1.2471903562545776
1.2471903562545776
1.2471903562545776
1.2471903562545776
1.2471903562545776
1.2471903562545776
1.2471903562545776
1.2471903562545776
0.3113018274307251
0.7916681170463562
0.7895965576171875
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7933387756347656
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.7648937702178955
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.10954892635345459
0.21112757921218872
0.21112757921218872
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
0.3100810647010803
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
1.1009842157363892
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.3976621627807617
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.9758538007736206
0.34665530920028687
0.34665530920028687
0.34665530920028687
0.34665530920028687
0.08105742931365967
0.15325140953063965
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
1.0484057664871216
0.13323283195495605
0.13323283195495605
0.5600327253341675
0.5600327253341675
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.07505142688751221
0.9497249722480774
0.9497249722480774
0.9497249722480774
0.9497249722480774
0.9497249722480774
0.9497249722480774
1.1757433414459229
1.1757433414459229
1.1757433414459229
0.06400161981582642
0.06400161981582642
0.06400161981582642
0.06400161981582642
0.06400161981582642
0.06400161981582642
0.06400161981582642
0.06400161981582642
0.06400161981582642
0.5989183187484741
0.5989183187484741
0.01620304584503174
0.01620304584503174
0.01620304584503174
0.01620304584503174
0.01620304584503174
0.01620304584503174
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.07542121410369873
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
0.33786410093307495
1.1389093399047852
1.1389093399047852
1.1389093399047852
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
1.1898159980773926
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
0.5835222601890564
1.0669231414794922
1.0669231414794922
1.0669231414794922
1.0669231414794922
1.0669231414794922
1.0669231414794922
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.32178300619125366
0.14662617444992065
0.14662617444992065
0.14662617444992065
0.14662617444992065
0.14662617444992065
0.14662617444992065
0.14662617444992065
0.1496826410293579
0.1496826410293579
0.1496826410293579
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
1.0447466373443604
0.4148384928703308
0.4148384928703308
0.4148384928703308
0.4148384928703308
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.9726011753082275
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.01392066478729248
0.43363362550735474
0.43363362550735474
0.43363362550735474
0.43363362550735474
0.43363362550735474
0.43363362550735474
0.43363362550735474
0.43363362550735474
0.43363362550735474
0.8068329691886902
0.8068329691886902
0.8068329691886902
0.8068329691886902
0.8068329691886902
0.8068329691886902
0.8068329691886902
0.8068329691886902
0.10327702760696411
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.3779405951499939
0.5764610767364502
0.5764610767364502
0.5764610767364502
0.5764610767364502
0.5764610767364502
0.5764610767364502
0.6399909853935242
0.6399909853935242
0.6399909853935242
0.6399909853935242
0.6399909853935242
0.6399909853935242
0.6399909853935242
0.6399909853935242
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.13332438468933105
0.7928668856620789
0.7928668856620789
0.7928668856620789
0.7928668856620789
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.8092854022979736
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.49864840507507324
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.7856930494308472
0.5368747115135193
0.5368747115135193
0.5368747115135193
0.5368747115135193
0.5368747115135193
0.3739473223686218
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.6549314260482788
0.1459842324256897
0.1459842324256897
0.1459842324256897
0.1459842324256897
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
1.1047351360321045
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3004104495048523
0.3246406316757202
0.3246406316757202
0.3246406316757202
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.5400856733322144
0.659378707408905
0.659378707408905
0.659378707408905
0.659378707408905
0.659378707408905
0.659378707408905
0.659378707408905
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
0.5348614454269409
1.0900814533233643
1.0900814533233643
1.0900814533233643
1.0900814533233643
0.5168026685714722
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.23313438892364502
0.7040460705757141
0.7040460705757141
1.056636929512024
0.030719339847564697
0.030719339847564697
0.5095601677894592
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
1.1704663038253784
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.9871382117271423
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
0.585237443447113
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
1.1506340503692627
0.3662579655647278
0.3662579655647278
0.396897554397583
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.8650551438331604
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.6726263165473938
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.8505826592445374
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.4750269055366516
0.7343652248382568
0.42397016286849976
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.7059286236763
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.8821070194244385
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.7315653562545776
0.8117095828056335
0.8117095828056335
0.8117095828056335
0.8117095828056335
0.8117095828056335
0.8117095828056335
0.479928195476532
0.479928195476532
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
0.815086841583252
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
1.0166361331939697
0.006235063076019287
0.4592744708061218
0.8303816914558411
0.8303816914558411
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.24141401052474976
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.6752897500991821
0.4287768602371216
0.4287768602371216
0.4287768602371216
0.4287768602371216
0.4287768602371216
0.4287768602371216
0.8294556140899658
0.8294556140899658
0.8294556140899658
0.8294556140899658
0.4638630151748657
0.4638630151748657
0.4638630151748657
0.4638630151748657
0.4638630151748657
0.4638630151748657
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.7376788258552551
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.9131192564964294
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.8620739579200745
0.09002012014389038
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.13005101680755615
0.4663732051849365
0.4663732051849365
0.4663732051849365
0.4663732051849365
0.9437751173973083
0.9437751173973083
0.9437751173973083
0.9437751173973083
0.9437751173973083
0.9437751173973083
0.9437751173973083
0.9437751173973083
0.9437751173973083
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.6064512133598328
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.9764809012413025
0.8247454762458801
0.8247454762458801
0.8247454762458801
0.8247454762458801
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.5668591260910034
0.647152841091156
0.647152841091156
0.647152841091156
0.647152841091156
0.647152841091156
0.7886391878128052
0.7886391878128052
0.7886391878128052
0.7886391878128052
0.7886391878128052
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.6210724711418152
0.40055859088897705
0.40055859088897705
0.40055859088897705
0.40055859088897705
0.40055859088897705
0.40055859088897705
0.40055859088897705
0.40055859088897705
1.3903067111968994
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.3392835259437561
0.5203056335449219
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.9255861639976501
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.910917341709137
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.7081228494644165
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.14045977592468262
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.9377515912055969
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.37276965379714966
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.688119113445282
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.1835024356842041
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.13095706701278687
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.26284968852996826
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.2630597949028015
0.713628888130188
0.713628888130188
0.713628888130188
0.713628888130188
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
1.070939064025879
0.5812082290649414
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8031878471374512
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.8134412169456482
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.5713557600975037
0.26048362255096436
0.26048362255096436
0.26048362255096436
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.7864692807197571
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.8698974251747131
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.29425764083862305
0.6314912438392639
0.018249928951263428
0.018249928951263428
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.9468660950660706
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.7412461638450623
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.6514751315116882
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.8604143857955933
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.9778951406478882
0.8241870403289795
0.8241870403289795
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.8085517287254333
0.27288883924484253
0.3047094941139221
0.829351007938385
0.829351007938385
0.536090075969696
0.536090075969696
0.536090075969696
0.536090075969696
0.536090075969696
0.536090075969696
1.0395019054412842
0.7604901194572449
0.7604901194572449
0.7604901194572449
0.7604901194572449
0.7604901194572449
0.7604901194572449
0.7604901194572449
0.14973503351211548
0.14973503351211548
0.14973503351211548
0.14973503351211548
0.14973503351211548
0.14973503351211548
0.14973503351211548
1.184023141860962
1.184023141860962
0.8660865426063538
0.8660865426063538
0.8660865426063538
0.8660865426063538
0.8660865426063538
0.7296136021614075
0.7296136021614075
0.7296136021614075
0.7296136021614075
0.7296136021614075
0.7296136021614075
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.606654703617096
0.1367163062095642
0.1367163062095642
0.1367163062095642
0.1367163062095642
0.1367163062095642
0.1367163062095642
0.7890273928642273
0.7890273928642273
0.7890273928642273
0.7890273928642273
0.7890273928642273
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.5591368675231934
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.2248631715774536
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.3091857433319092
0.1360158920288086
0.5096728205680847
0.5096728205680847
0.5096728205680847
0.18216830492019653
0.32181233167648315
0.32181233167648315
0.32181233167648315
0.32181233167648315
0.32181233167648315
0.32181233167648315
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.5116751790046692
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
0.13739901781082153
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
1.0372848510742188
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.2970162034034729
0.3228621482849121
0.5850963592529297
0.5850963592529297
0.5850963592529297
0.5850963592529297
0.5850963592529297
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5695477724075317
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
0.5374719500541687
1.0557703971862793
1.0557703971862793
1.0612796545028687
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5520647764205933
0.5163767337799072
0.5163767337799072
0.5163767337799072
0.5163767337799072
0.5163767337799072
0.5163767337799072
0.5163767337799072
0.5163767337799072
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.4943327307701111
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.9277576804161072
0.857358455657959
0.857358455657959
0.857358455657959
0.857358455657959
0.857358455657959
0.857358455657959
0.857358455657959
0.857358455657959
0.857358455657959
0.857358455657959
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.6031098961830139
0.597274124622345
0.597274124622345
0.597274124622345
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
0.6552541851997375
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
1.1323338747024536
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.9537484645843506
0.4184778928756714
0.4184778928756714
0.4184778928756714
0.4184778928756714
0.016701221466064453
0.016701221466064453
0.18215543031692505
0.5160791873931885
0.5160791873931885
0.5160791873931885
0.5160791873931885
0.5160791873931885
0.5160791873931885
0.5160791873931885
0.25784075260162354
0.25784075260162354
0.25784075260162354
0.25784075260162354
0.25784075260162354
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.9887380599975586
0.02990269660949707
0.48430395126342773
0.48430395126342773
0.48430395126342773
0.48430395126342773
0.48430395126342773
0.48430395126342773
0.36823225021362305
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
1.1098661422729492
0.0258103609085083
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.1195685863494873
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.8581677675247192
0.3748771548271179
0.3748771548271179
0.3748771548271179
0.3748771548271179
0.3748771548271179
0.3748771548271179
0.3748771548271179
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.7689921855926514
0.34499698877334595
0.34499698877334595
0.34499698877334595
0.34499698877334595
0.34499698877334595
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
0.7737588286399841
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
1.0578081607818604
0.6136261224746704
0.6747268438339233
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.07306140661239624
0.79237961769104
0.79237961769104
0.79237961769104
0.79237961769104
0.590416431427002
0.590416431427002
0.590416431427002
0.590416431427002
0.590416431427002
0.590416431427002
0.590416431427002
0.590416431427002
0.590416431427002
0.590416431427002
0.23779839277267456
0.36938971281051636
0.36938971281051636
0.36938971281051636
0.36938971281051636
0.36938971281051636
0.36938971281051636
0.3924195170402527
0.3924195170402527
0.3924195170402527
0.3924195170402527
0.346127450466156
0.346127450466156
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.011974453926086426
0.5805421471595764
0.5805421471595764
0.5805421471595764
0.004086971282958984
0.7325994372367859
0.7325994372367859
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
0.9137780070304871
1.2739602327346802
1.2739602327346802
1.2127876281738281
1.2127876281738281
1.2127876281738281
1.2127876281738281
1.2127876281738281
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6679422855377197
0.6919274926185608
0.3538602590560913
0.3538602590560913
0.9284484386444092
0.9284484386444092
0.9284484386444092
0.9284484386444092
0.5641030669212341
0.5641030669212341
0.5641030669212341
0.5641030669212341
0.5641030669212341
0.5641030669212341
0.5641030669212341
0.5641030669212341
0.20864635705947876
0.20864635705947876
0.20864635705947876
0.20864635705947876
0.20864635705947876
0.20864635705947876
0.20864635705947876
0.6616392731666565
0.6616392731666565
0.6616392731666565
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.31808120012283325
0.26730161905288696
0.26730161905288696
0.26730161905288696
0.26730161905288696
0.26730161905288696
0.26730161905288696
0.26730161905288696
0.26730161905288696
0.8148674368858337
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.45236527919769287
0.9889240264892578
0.9889240264892578
0.9889240264892578
0.9889240264892578
0.9889240264892578
0.9889240264892578
0.9889240264892578
0.9889240264892578
0.9889240264892578
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.5224646329879761
0.8019971251487732
0.8019971251487732
0.8019971251487732
0.8019971251487732
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.7307179570198059
0.5891591906547546
0.5891591906547546
0.5891591906547546
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.20508098602294922
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.5790191888809204
0.3365909457206726
0.43771809339523315
0.43771809339523315
0.43771809339523315
0.43771809339523315
0.43771809339523315
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
1.0067503452301025
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.3942432403564453
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.0850456953048706
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.36755526065826416
0.029848873615264893
0.029848873615264893
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.8259320855140686
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.9061952233314514
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.271079957485199
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.5362333059310913
0.643881618976593
0.643881618976593
0.643881618976593
0.643881618976593
0.643881618976593
0.643881618976593
0.2828282117843628
0.2828282117843628
0.7844147086143494
0.7844147086143494
0.3857629895210266
0.3857629895210266
0.3857629895210266
0.3857629895210266
0.7775475382804871
0.7775475382804871
0.7775475382804871
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.5198020935058594
0.11670488119125366
0.11670488119125366
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.9069287180900574
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.8142383694648743
0.6585286259651184
0.6585286259651184
0.6585286259651184
0.6585286259651184
0.6585286259651184
0.6585286259651184
0.6585286259651184
0.6585286259651184
0.4942284822463989
0.23723441362380981
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.15840554237365723
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8061649203300476
0.8332033753395081
0.8332033753395081
0.8332033753395081
0.8332033753395081
0.5446085929870605
0.5446085929870605
0.5446085929870605
0.5446085929870605
0.5446085929870605
0.5446085929870605
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.27168434858322144
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.5649136304855347
0.20195388793945312
0.20195388793945312
0.20195388793945312
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.06721115112304688
0.060288190841674805
0.3913775682449341
0.3913775682449341
0.3913775682449341
0.3913775682449341
0.3913775682449341
0.3913775682449341
0.3913775682449341
0.3913775682449341
0.8010975122451782
0.8010975122451782
0.342532217502594
0.342532217502594
0.342532217502594
0.342532217502594
0.342532217502594
0.342532217502594
0.342532217502594
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.07736867666244507
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.27829545736312866
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.24247527122497559
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.20410966873168945
0.08603614568710327
0.08603614568710327
0.19447946548461914
0.19447946548461914
0.19447946548461914
0.8013569712638855
1.1346697807312012
1.1346697807312012
1.1346697807312012
1.1346697807312012
1.1346697807312012
1.1346697807312012
1.1346697807312012
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.06448209285736084
0.361957848072052
1.2973589897155762
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.006144046783447266
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.5473092198371887
0.03840208053588867
0.03840208053588867
0.8496242165565491
0.8496242165565491
0.9542157053947449
0.9542157053947449
0.9542157053947449
0.9542157053947449
0.9542157053947449
0.9542157053947449
0.9542157053947449
0.9542157053947449
0.6083983182907104
0.4309203028678894
0.4309203028678894
0.26493537425994873
0.26493537425994873
0.26493537425994873
0.26493537425994873
0.26493537425994873
0.26493537425994873
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7677229642868042
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.7751925587654114
0.5765819549560547
0.5765819549560547
0.5765819549560547
0.5765819549560547
0.5765819549560547
0.5765819549560547
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.8410683274269104
0.22127044200897217
0.22127044200897217
0.22127044200897217
0.22127044200897217
0.22127044200897217
0.22127044200897217
0.22127044200897217
0.22127044200897217
0.42755019664764404
0.42755019664764404
0.42755019664764404
0.42755019664764404
0.42755019664764404
0.42755019664764404
0.42755019664764404
0.42755019664764404
0.42755019664764404
0.545153796672821
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.27853506803512573
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.3854992389678955
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6297628283500671
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6836201548576355
0.6796796321868896
0.6796796321868896
0.311603844165802
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.08902519941329956
0.7596498727798462
0.26869118213653564
0.26869118213653564
0.26869118213653564
0.26869118213653564
0.26869118213653564
0.26869118213653564
0.26869118213653564
0.5236385464668274
0.5236385464668274
0.5236385464668274
0.5236385464668274
0.5236385464668274
0.5236385464668274
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.009059786796569824
0.7200196981430054
0.7200196981430054
0.7200196981430054
0.7200196981430054
0.7200196981430054
1.2689435482025146
1.2689435482025146
0.2833174467086792
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.04941970109939575
0.7440024018287659
0.7440024018287659
0.7440024018287659
0.7440024018287659
0.7440024018287659
0.7440024018287659
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.6744017601013184
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.7952953577041626
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.08315402269363403
0.11124569177627563
0.11124569177627563
0.11124569177627563
0.11124569177627563
0.11124569177627563
0.11124569177627563
0.11124569177627563
0.11124569177627563
0.11124569177627563
0.6895591020584106
0.6895591020584106
0.6895591020584106
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.7803520560264587
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.0522041916847229
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.9643439054489136
0.832905650138855
0.832905650138855
0.832905650138855
0.832905650138855
0.832905650138855
0.832905650138855
0.832905650138855
0.832905650138855
0.32886332273483276
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.33553576469421387
0.4858285188674927
0.4858285188674927
0.4858285188674927
0.4858285188674927
0.4858285188674927
0.4858285188674927
0.4858285188674927
0.5067275762557983
0.5067275762557983
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.592520534992218
0.6349552273750305
0.6349552273750305
0.6349552273750305
0.6349552273750305
0.6349552273750305
0.6349552273750305
1.2234324216842651
0.3042331337928772
0.3042331337928772
0.10891574621200562
0.10891574621200562
0.10891574621200562
0.10891574621200562
0.10891574621200562
0.10891574621200562
0.10891574621200562
0.10891574621200562
0.10891574621200562
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.0016057491302490234
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.45302706956863403
0.447235107421875
0.447235107421875
0.447235107421875
0.447235107421875
0.447235107421875
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.8812617659568787
0.3304651379585266
0.3574063181877136
0.3574063181877136
0.3574063181877136
0.3574063181877136
0.3574063181877136
0.3574063181877136
0.3574063181877136
0.3574063181877136
0.7080808281898499
0.7080808281898499
0.7080808281898499
0.7080808281898499
0.7080808281898499
0.7080808281898499
0.7080808281898499
0.7080808281898499
0.3740817904472351
0.3740817904472351
0.3740817904472351
0.3740817904472351
0.3740817904472351
0.3740817904472351
0.09973686933517456
0.09973686933517456
0.09973686933517456
0.09973686933517456
0.09973686933517456
0.09973686933517456
0.09973686933517456
0.09973686933517456
0.09973686933517456
0.615158200263977
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.8369754552841187
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.7047173380851746
0.5875352025032043
0.5875352025032043
0.5875352025032043
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.6827198266983032
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
0.4610002040863037
1.325505018234253
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
0.6141952872276306
1.0552411079406738
1.0552411079406738
0.4304172992706299
0.4304172992706299
0.4304172992706299
0.4304172992706299
0.4304172992706299
0.4304172992706299
0.4304172992706299
0.48073840141296387
0.48073840141296387
0.48073840141296387
0.48073840141296387
0.48073840141296387
0.48073840141296387
0.48073840141296387
0.48073840141296387
0.8125122785568237
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.4366244673728943
0.5669505000114441
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
0.921036958694458
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
1.0949063301086426
0.7366763949394226
0.7366763949394226
0.7366763949394226
0.7366763949394226
0.7366763949394226
0.7366763949394226
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.17298299074172974
0.8894602060317993
0.9969701170921326
0.9969701170921326
0.9969701170921326
0.9969701170921326
0.9969701170921326
0.9969701170921326
0.9969701170921326
0.9969701170921326
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.08556568622589111
0.4309319257736206
0.4309319257736206
0.4309319257736206
0.4309319257736206
0.4309319257736206
0.4309319257736206
0.4309319257736206
0.4309319257736206
0.4309319257736206
0.3498591184616089
0.3498591184616089
0.3498591184616089
0.9477011561393738
0.2884342074394226
1.0863888263702393
1.0863888263702393
1.0863888263702393
1.0863888263702393
1.0863888263702393
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.9823728203773499
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
0.7221999764442444
1.0350489616394043
0.9414634108543396
0.9414634108543396
0.9414634108543396
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.49530887603759766
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
0.9336698055267334
1.0844461917877197
1.0844461917877197
1.0844461917877197
1.0844461917877197
1.0844461917877197
1.0844461917877197
1.0844461917877197
1.0844461917877197
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
1.1635234355926514
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.9199143648147583
0.6974907517433167
0.6974907517433167
0.6974907517433167
0.6974907517433167
0.6974907517433167
0.4976770877838135
0.4976770877838135
0.4976770877838135
0.5940576195716858
0.5940576195716858
0.5940576195716858
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.625496506690979
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.9302342534065247
0.4491822123527527
0.4491822123527527
0.4491822123527527
0.4491822123527527
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.8701311349868774
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.41436320543289185
0.7111524939537048
0.7111524939537048
0.7111524939537048
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.0238502025604248
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
1.2073431015014648
0.013434112071990967
0.013434112071990967
0.013434112071990967
0.013434112071990967
0.013434112071990967
0.013434112071990967
0.013434112071990967
0.013434112071990967
0.013434112071990967
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.06932365894317627
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.39763444662094116
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.07569479942321777
0.05430293083190918
0.05430293083190918
0.05430293083190918
0.05430293083190918
0.05430293083190918
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.5763140916824341
0.3425089716911316
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.8156747817993164
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.7404965758323669
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.6341745257377625
0.41061902046203613
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.2334040403366089
0.31817561388015747
0.5796799063682556
0.5796799063682556
0.5796799063682556
0.5923560261726379
0.5923560261726379
0.5923560261726379
0.5923560261726379
0.5923560261726379
0.5923560261726379
0.5923560261726379
0.5923560261726379
0.5923560261726379
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.8011727929115295
0.46881866455078125
0.46881866455078125
0.46881866455078125
0.46881866455078125
0.46881866455078125
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.4389842748641968
0.8198391795158386
0.8198391795158386
0.8198391795158386
0.8198391795158386
0.8198391795158386
0.6810316443443298
0.6810316443443298
0.6810316443443298
0.6810316443443298
0.6810316443443298
0.6810316443443298
0.6810316443443298
0.6810316443443298
0.921910285949707
0.921910285949707
0.921910285949707
0.921910285949707
0.01387113332748413
0.01387113332748413
0.01387113332748413
0.01387113332748413
0.01387113332748413
0.01387113332748413
0.01387113332748413
0.7341704964637756
0.7341704964637756
0.7341704964637756
0.7341704964637756
0.7341704964637756
0.7341704964637756
0.7341704964637756
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.4310188293457031
0.9680719971656799
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.5488629341125488
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.257495641708374
0.9764556884765625
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.055251359939575195
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5429931879043579
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.5507131218910217
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.2771362066268921
0.9023814797401428
0.9023814797401428
0.9023814797401428
0.9023814797401428
0.9023814797401428
0.9023814797401428
0.9023814797401428
0.9023814797401428
0.9023814797401428
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.6886498332023621
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
0.3574567437171936
1.086521029472351
1.086521029472351
1.086521029472351
1.086521029472351
1.086521029472351
1.086521029472351
1.086521029472351
1.086521029472351
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
1.0105409622192383
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.8135195374488831
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.9914490580558777
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.2085345983505249
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.7830467820167542
0.6165284514427185
0.6165284514427185
0.6165284514427185
0.6165284514427185
0.3679259419441223
0.04035615921020508
0.04035615921020508
0.04035615921020508
0.5352365970611572
0.5352365970611572
0.6133933067321777
0.6133933067321777
0.6133933067321777
0.6133933067321777
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.49694395065307617
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.5937623977661133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.8332643508911133
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.865513801574707
0.020510315895080566
0.020510315895080566
0.020510315895080566
0.020510315895080566
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.4464971423149109
0.12442052364349365
0.12442052364349365
0.12442052364349365
0.12442052364349365
1.0398445129394531
0.9683010578155518
0.9683010578155518
0.9683010578155518
0.9683010578155518
0.9683010578155518
0.7246418595314026
0.7449721097946167
0.7449721097946167
0.7449721097946167
0.7449721097946167
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.4054010510444641
0.41975945234298706
0.41975945234298706
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.4930045008659363
0.5545921325683594
0.5545921325683594
0.6875113248825073
0.6875113248825073
0.6875113248825073
0.6875113248825073
0.6875113248825073
0.6875113248825073
0.6875113248825073
0.6875113248825073
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.32737380266189575
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.17842698097229004
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.8546016812324524
0.17208606004714966
0.7938360571861267
0.5410369634628296
0.5410369634628296
0.5410369634628296
0.5410369634628296
0.5410369634628296
0.5410369634628296
0.5410369634628296
0.5410369634628296
0.11564737558364868
0.11564737558364868
0.11564737558364868
0.11564737558364868
0.11564737558364868
0.11564737558364868
0.11564737558364868
0.11564737558364868
0.11564737558364868
0.054582953453063965
0.054582953453063965
0.054582953453063965
0.054582953453063965
0.054582953453063965
0.34010374546051025
0.34010374546051025
0.34010374546051025
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.5406240820884705
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.7894220352172852
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.4450308680534363
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.90370774269104
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.10249757766723633
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.36933159828186035
0.5052822232246399
0.5052822232246399
0.5052822232246399
0.5052822232246399
0.6778017282485962
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.5764700174331665
0.8719777464866638
0.8719777464866638
0.8719777464866638
0.8719777464866638
0.8719777464866638
0.8719777464866638
0.8719777464866638
0.8719777464866638
0.384829044342041
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.5591450929641724
0.7087397575378418
0.7087397575378418
0.7087397575378418
0.7087397575378418
0.7087397575378418
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.021021902561187744
0.6775742769241333
0.6775742769241333
0.6775742769241333
0.6775742769241333
0.07677555084228516
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.883782684803009
0.13463670015335083
0.13463670015335083
0.13463670015335083
0.13463670015335083
0.13463670015335083
0.13463670015335083
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
0.4504557251930237
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
1.0734992027282715
0.480726957321167
0.480726957321167
0.480726957321167
0.480726957321167
0.480726957321167
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.29031050205230713
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.769984245300293
0.2669232487678528
0.2669232487678528
0.2669232487678528
0.2669232487678528
0.2669232487678528
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.6174690127372742
0.518969714641571
0.518969714641571
0.518969714641571
0.2821882367134094
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.9634535908699036
0.7265031337738037
0.7265031337738037
0.7265031337738037
0.7265031337738037
0.7265031337738037
0.7265031337738037
0.7265031337738037
0.09166771173477173
0.09166771173477173
0.09166771173477173
0.09166771173477173
0.09166771173477173
0.09166771173477173
0.09166771173477173
0.8618373870849609
0.8618373870849609
0.8618373870849609
0.8618373870849609
0.8618373870849609
0.8618373870849609
0.8618373870849609
0.8618373870849609
0.8618373870849609
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.39335113763809204
0.9714311957359314
0.9714311957359314
0.9714311957359314
0.9714311957359314
0.9714311957359314
0.9714311957359314
0.9714311957359314
0.9714311957359314
0.9714311957359314
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
0.3318992257118225
1.0063025951385498
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.8024142980575562
0.9275173544883728
0.9275173544883728
0.9275173544883728
0.042931973934173584
0.042931973934173584
0.042931973934173584
0.042931973934173584
0.042931973934173584
0.042931973934173584
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.09945398569107056
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.051739275455474854
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.8314417004585266
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.5544912815093994
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.8478797078132629
0.23377114534378052
0.6283630728721619
0.32124781608581543
0.32124781608581543
0.32124781608581543
0.7438557744026184
0.7438557744026184
0.7438557744026184
0.7438557744026184
0.7438557744026184
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.3911978602409363
0.30936866998672485
0.30936866998672485
0.30936866998672485
0.30936866998672485
0.30936866998672485
0.30936866998672485
0.7227045893669128
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
1.1082525253295898
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.39273279905319214
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.850774884223938
0.20539802312850952
0.20539802312850952
0.20539802312850952
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.5182651877403259
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.11434757709503174
0.2603990435600281
0.2603990435600281
0.2603990435600281
0.5335666537284851
0.5335666537284851
0.5335666537284851
0.5335666537284851
0.07727479934692383
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.012698650360107422
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.7710013389587402
0.6666930913925171
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
0.15585404634475708
1.358954668045044
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
1.0758297443389893
0.2184891700744629
0.2184891700744629
0.2184891700744629
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.9581814408302307
0.033437132835388184
0.033437132835388184
0.033437132835388184
0.033437132835388184
0.033437132835388184
0.033437132835388184
0.033437132835388184
0.033437132835388184
0.033437132835388184
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.49259448051452637
0.13667750358581543
0.803490400314331
0.8429744839668274
0.8429744839668274
0.8429744839668274
0.8429744839668274
0.8429744839668274
0.8429744839668274
1.2603483200073242
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.980387806892395
0.24893099069595337
0.24893099069595337
0.5217289924621582
0.5217289924621582
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.7152804136276245
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.9211328029632568
0.7101354002952576
0.7101354002952576
0.7101354002952576
0.7101354002952576
0.7101354002952576
0.7101354002952576
1.0232830047607422
1.0232830047607422
1.0232830047607422
1.0232830047607422
1.0232830047607422
1.0232830047607422
1.0232830047607422
1.0232830047607422
1.0232830047607422
0.18760818243026733
0.05963212251663208
0.05963212251663208
0.05963212251663208
0.05963212251663208
0.05963212251663208
0.05963212251663208
0.05963212251663208
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
0.9844592213630676
1.2461764812469482
0.3796446919441223
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
1.2243239879608154
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.3887711763381958
0.8743649125099182
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
0.42995595932006836
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
1.0560166835784912
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.4529891610145569
0.989361047744751
0.989361047744751
0.989361047744751
0.989361047744751
0.989361047744751
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.3498859405517578
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7763805985450745
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.7480419874191284
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.46529996395111084
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.8377606272697449
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.5693221092224121
0.47016316652297974
0.19804787635803223
0.19804787635803223
0.19804787635803223
1.1712852716445923
1.1712852716445923
1.1712852716445923
1.1712852716445923
1.1712852716445923
1.1712852716445923
0.713520348072052
0.713520348072052
0.713520348072052
0.713520348072052
0.713520348072052
0.713520348072052
0.1127164363861084
0.1127164363861084
0.1127164363861084
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.33365803956985474
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.22118371725082397
0.033577144145965576
0.033577144145965576
0.033577144145965576
0.033577144145965576
1.2812352180480957
1.2812352180480957
1.2812352180480957
1.2812352180480957
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.556167483329773
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.5063944458961487
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.2603952884674072
0.7583779692649841
0.7583779692649841
0.7583779692649841
0.7583779692649841
0.7583779692649841
0.7583779692649841
0.7583779692649841
0.7583779692649841
0.09282177686691284
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177
0.43543893098831177


==> data.csv <==
8.4526e-01
 5.1673e-01
 3.2031e-01
 3.4698e-01
 3.4698e-01
 3.5822e-01
        6.2717e-01
 7.3089e-01
 7.7559e-01
 1.0475e+00
 5.6410e-01
 3.6095e-01
        5.5580e-01
 5.1512e-01
 5.7492e-01
 5.7492e-01
 3.4671e-01
 4.2424e-01
        1.2215e-01
 7.0261e-02
 2.5671e-02
 1.9223e-02
 1.1943e-02
 1.6967e-02
        3.0207e-01
 4.0515e-02
 2.6422e-02
 6.4223e-03
 9.6175e-02
 1.7068e-01
        1.7068e-01
 8.7412e-01
 5.9832e-01
 7.0119e-01
 3.6307e-01
 6.5575e-01
        7.0748e-01
 9.7109e-01
 1.3242e+00
 7.5485e-01
 8.2331e-01
 8.4268e-01
        7.5069e-01
 8.5294e-01
 8.5294e-01
 2.4012e-01
 4.0933e-01
 5.0293e-01
        2.6239e-01
 5.3884e-01
 8.6078e-01
 7.0098e-01
 1.8663e-01
 2.7826e-01
        3.7047e-01
 9.0903e-01
 8.7448e-04
 6.9837e-03
 1.0179e-02
 5.2686e-01
        5.2686e-01
 8.5549e-01
 8.5549e-01
 8.5549e-01
 8.0786e-01
 7.3575e-01
        4.0962e-01
 6.8761e-01
 6.8761e-01
 5.7490e-01
 5.5678e-01
 6.0808e-01
        8.0139e-01
 2.8512e-01
 2.2176e-01
 1.4771e-01
 1.5333e-01
 1.2871e-01
        3.0295e-01
 7.1056e-01
 6.3012e-01
 3.6939e-01
 3.8789e-01
 5.0571e-01
        4.2785e-01
 4.2653e-01
 5.1596e-01
 1.4497e-01
 3.2275e-01
 4.9402e-01
        4.9402e-01
 6.1634e-01
 6.5609e-01
 6.8537e-01
 2.3551e-01
 1.4907e-01
        1.6976e-01
 6.5727e-02
 8.8647e-02
 1.7142e-01
 2.3268e-01
 8.3777e-01
        8.2244e-01
 1.4200e+00
 1.4200e+00
 4.8787e-01
 2.7384e-01
 9.6418e-01
        6.5604e-01
 6.5604e-01
 6.5604e-01
 9.4392e-01
 9.9598e-01
 9.9705e-01
        6.3148e-01
 5.1084e-01
 5.5946e-01
 5.5946e-01
 5.9160e-01
 6.9089e-01
        6.9089e-01
 3.2704e-01
 1.3952e-01
 1.2075e+00
 4.2818e-01
 3.2663e-01
        3.2663e-01
 3.2663e-01
 2.8843e-01
 4.1937e-01
 3.1075e-01
 1.0251e+00
        1.0251e+00
 1.0251e+00
 1.0251e+00
 1.0566e+00
 1.5249e+00
 1.7335e-01
        3.0968e-01
 6.0427e-01
 6.0427e-01
 3.6869e-01
 3.6556e-01
 5.3952e-01
        6.7129e-01
 3.7301e-01
 4.6401e-01
 6.5000e-01
 4.1828e-01
 3.3535e-01
        8.9833e-01
 2.8135e-01
 5.1045e-01
 5.1045e-01
 1.0834e+00
 7.9951e-01
        2.3710e-01
 4.9147e-01
 1.4810e-01
 2.7592e-01
 6.9792e-01
 1.1195e+00
        1.1195e+00
 1.1195e+00
 1.1195e+00
 1.2640e+00
 1.2640e+00
 7.9180e-01
        1.1227e-01
 1.5823e-01
 1.1539e-01
 6.5766e-01
 6.5766e-01
 5.3706e-01
        5.3706e-01
 6.5662e-01
 7.2433e-01
 6.5444e-01
 9.5722e-01
 9.5722e-01
        1.2733e+00
 7.0453e-01
 7.9672e-01
 3.0645e-01
 5.7741e-01
 4.3948e-01
        4.3948e-01
 3.3195e-01
 3.9373e-01
 3.3988e-01
 2.6100e-01
 7.7608e-02
        8.3275e-01
 4.1557e-01
 1.8092e-01
 1.5285e-01
 2.8695e-01
 4.1428e-01
        9.1612e-01
 9.5030e-01
 9.1693e-01
 6.9827e-01
 1.2747e+00
 1.2747e+00
        1.6863e+00
 1.2683e+00
 1.2683e+00
 5.1869e-01
 3.4674e-01
 2.4333e-01
        2.3491e-01
 2.0131e-01
 5.4171e-01
 1.0634e+00
 1.0634e+00
 4.4928e-01
        3.4016e-01
 1.3008e-01
 4.4346e-01
 4.4346e-01
 1.6188e-01
 5.1572e-01
        9.7157e-01
 9.7157e-01
 7.7747e-01
 5.7053e-01
 9.6870e-01
 9.6870e-01
        9.6870e-01
 9.6870e-01
 9.0435e-01
 8.0062e-01
 8.0062e-01
 6.3883e-01
        5.2745e-01
 9.8859e-01
 9.8859e-01
 8.3265e-01
 7.5956e-01
 2.5043e-01
        9.0503e-01
 9.2691e-01
 1.3179e+00
 1.1812e+00
 9.5616e-01
 1.3126e-01
        2.5715e-01
 8.0109e-02
 3.9601e-02
 2.2986e-02
 3.3212e-02
 1.3716e-01
        1.9996e-01
 1.9996e-01
 1.9531e-01
 1.4559e-01
 5.0357e-02
 1.7432e-01
        3.5863e-01
 3.5863e-01
 4.2078e-01
 5.7894e-01
 5.7894e-01
 5.7894e-01
        5.7894e-01
 5.7894e-01
 5.7894e-01
 5.7894e-01
 5.5222e-01
 5.5222e-01
        5.5222e-01
 5.5222e-01
 5.5222e-01
 5.5222e-01
 9.2612e-01
 9.2813e-01
        9.6863e-01
 7.8220e-01
 5.4366e-01
 3.3737e-01
 1.7049e-02
 1.1230e-02
        7.4040e-02
 7.5538e-02
 3.4968e-03
 8.1202e-03
 6.0420e-03
 6.0420e-03
        3.6230e-01
 3.6230e-01
 6.8850e-01
 3.6321e-01
 9.5856e-01
 9.5856e-01
        3.1216e-01
 6.1303e-01
 6.1303e-01
 6.9872e-01
 6.1752e-01
 3.0097e-01
        5.8820e-01
 5.8820e-01
 7.7377e-01
 6.7130e-01
 4.8637e-01
 5.7357e-01
        5.7357e-01
 7.7287e-01
 5.3777e-01
 5.9399e-01
 5.9399e-01
 6.0888e-01
        6.0888e-01
 6.0888e-01
 6.0888e-01
 7.7247e-01
 9.5356e-01
 7.0742e-01
        1.1060e+00
 6.3135e-01
 1.1406e+00
 9.7652e-01
 1.5455e+00
 9.3462e-01
        7.6842e-01
 9.3129e-01
 5.2124e-01
 3.6648e-01
 4.8448e-01
 7.2592e-01
        7.0324e-01
 8.6189e-01
 2.4807e-01
 7.7326e-01
 7.0934e-01
 9.4765e-01
        9.4765e-01
 8.5368e-01
 1.0349e+00
 3.4663e-01
 4.2405e-01
 2.1220e-01
        1.5200e-02
 3.3588e-02
 2.3079e-02
 4.3283e-02
 5.4367e-02
 6.0155e-02
        6.0155e-02
 6.6326e-02
 6.6326e-02
 6.6326e-02
 5.4528e-03
 1.2277e-01
        2.8012e-01
 4.2233e-01
 5.5151e-01
 6.5824e-01
 9.3564e-01
 6.4532e-01
        1.2909e+00
 7.2054e-01
 1.3279e+00
 9.2358e-01
 9.2358e-01
 1.1553e+00
        1.1114e+00
 1.1114e+00
 8.7022e-01
 1.0043e+00
 5.9356e-01
 5.7680e-01
        5.7680e-01
 5.7680e-01
 5.8189e-01
 8.0722e-01
 8.0722e-01
 7.6442e-01
        6.1245e-01
 6.1245e-01
 6.1245e-01
 7.7072e-01
 6.5275e-01
 9.9287e-01
        8.5670e-01
 1.1565e+00
 1.1565e+00
 1.1565e+00
 9.4246e-01
 2.8986e-01
        3.8375e-01
 3.9360e-01
 3.9360e-01
 3.9360e-01
 4.4474e-01
 1.3691e-01
        7.6699e-02
 7.6699e-02
 3.6139e-01
 1.4142e+00
 9.9440e-01
 9.9440e-01
        1.0164e+00
 7.1670e-01
 5.5057e-01
 4.0523e-01
 3.0537e-01
 1.7960e-02
        9.0994e-01
 9.0994e-01
 9.0994e-01
 6.4372e-01
 3.1105e-01
 1.2010e-01
        2.5669e-01
 4.2895e-01
 3.0218e-01
 7.4622e-01
 7.4622e-01
 7.4622e-01
        4.4362e-01
 2.0060e-01
 7.5735e-01
 7.0341e-01
 3.6682e-01
 5.4005e-01
        8.7204e-01
 9.4064e-01
 1.3343e+00
 1.0758e+00
 3.0568e-01
 3.0568e-01
        3.0568e-01
 5.9212e-01
 5.9212e-01
 5.9212e-01
 4.6736e-01
 4.6736e-01
        5.6412e-01
 5.6412e-01
 6.2385e-01
 6.2385e-01
 8.3305e-01
 8.3305e-01
        8.3305e-01
 1.8242e-01
 1.4095e-01
 3.1602e-01
 3.1602e-01
 7.9577e-01
        6.7998e-01
 8.2968e-01
 7.3110e-01
 7.3110e-01
 1.1512e+00
 1.2664e+00
        3.4669e-01
 3.2463e-01
 2.6788e-03
 8.2169e-03
 6.3509e-01
 6.3509e-01
        6.3509e-01
 7.7029e-01
 7.8619e-01
 7.7171e-01
 7.0583e-01
 8.9243e-01
        6.1985e-01
 5.3057e-01
 5.5890e-01
 4.6272e-01
 1.6424e-01
 3.3247e-01
        5.5367e-01
 8.1146e-01
 8.1664e-01
 5.0836e-01
 6.1061e-01
 6.1061e-01
        6.1061e-01
 6.1061e-01
 4.5139e-01
 7.8944e-01
 1.8783e-01
 5.8740e-02
        9.3476e-02
 4.9111e-02
 3.1504e-01
 3.5403e-01
 4.6643e-01
 4.6643e-01
        4.6643e-01
 7.0256e-01
 1.2036e+00
 1.1469e+00
 1.1469e+00
 1.0029e+00
        9.0174e-01
 6.5118e-01
 6.0592e-01
 6.5170e-01
 6.5170e-01
 1.0554e+00
        5.8772e-01
 5.2864e-01
 3.9839e-01
 3.7288e-01
 9.1724e-01
 9.1634e-01
        9.1634e-01
 1.3605e+00
 1.2056e+00
 1.2056e+00
 1.2056e+00
 1.2056e+00
        1.2056e+00
 1.2056e+00
 1.0287e+00
 1.3595e+00
 1.1943e+00
 6.7361e-01
        2.6683e-01
 4.8878e-01
 1.0384e+00
 1.0384e+00
 3.6119e-01
 1.3481e+00
        1.3481e+00
 5.2308e-01
 8.1772e-01
 7.6027e-01
 6.9104e-01
 1.4446e+00
        3.7425e-01
 6.6698e-01
 4.4903e-01
 7.2667e-02
 7.2667e-02
 7.2242e-01
        7.2468e-01
 3.5244e-01
 1.2189e-01
 1.5248e-01
 4.8752e-02
 6.0124e-02
        9.6427e-02
 8.8521e-02
 2.0361e-02
 4.3576e-02
 5.1640e-02
 5.6550e-02
        4.6667e-01
 9.0205e-01
 9.3471e-01
 8.7613e-01
 8.7613e-01
 7.5506e-01
        7.4996e-01
 3.2746e-01
 8.7291e-01
 9.0304e-01
 9.9333e-02
 6.5872e-02
        4.4555e-02
 7.4188e-03
 7.4188e-03
 6.4891e-03
 2.4745e-03
 2.4745e-03
        3.3675e-03
 2.8649e-03
 1.5155e-03
 1.9507e-03
 1.5657e-03
 1.5256e-03
        1.3423e-03
 7.4312e-03
 1.3913e-03
 2.3578e-02
 8.5535e-02
 1.6898e-01
        4.9375e-02
 3.8748e-01
 5.4306e-01
 5.0096e-01
 5.3355e-01
 3.9698e-01
        5.9835e-01
 2.6422e-01
 6.5356e-01
 6.5356e-01
 1.1288e+00
 1.0946e+00
        1.0946e+00
 1.0946e+00
 1.0946e+00
 2.6576e-02
 6.5952e-02
 2.1399e-01
        2.1972e-01
 1.5906e-01
 1.9855e-01
 1.9855e-01
 2.8380e-01
 3.6419e-01
        6.7673e-01
 6.1891e-01
 6.1891e-01
 2.7523e-01
 2.2531e-01
 2.2116e-01
        4.4851e-01
 4.2124e-01
 3.1398e-01
 8.8798e-01
 6.1752e-01
 7.5018e-01
        7.1696e-01
 7.3871e-01
 6.4987e-01
 7.1357e-01
 4.4769e-01
 5.6130e-01
        2.9545e-01
 4.4774e-01
 9.0426e-01
 4.0590e-03
 1.1984e-02
 8.7019e-03
        5.2263e-02
 2.8852e-02
 1.2625e-02
 1.2625e-02
 1.2625e-02
 2.9490e-03
        1.3852e-02
 1.7796e-01
 1.7887e-01
 6.9110e-02
 1.5939e-01
 1.9010e-01
        3.4232e-01
 7.5067e-01
 1.3111e+00
 1.3111e+00
 7.4921e-01
 9.9046e-01
        8.6105e-01
 7.9808e-01
 4.5851e-01
 6.1734e-01
 2.3496e-01
 2.3496e-01
        1.6093e-01
 6.1381e-01
 1.8784e-01
 1.8784e-01
 3.0922e-01
 3.6006e-01
        4.3853e-01
 3.4013e-01
 7.4383e-01
 1.2331e-01
 1.6700e-01
 4.0839e-01
        2.2468e-01
 2.8474e-01
 2.9597e-01
 3.0017e-01
 6.4374e-01
 6.4374e-01
        7.2396e-01
 1.0231e+00
 1.0231e+00
 5.9445e-01
 9.2745e-01
 9.2745e-01
        8.6872e-01
 6.9806e-01
 1.1015e+00
 9.1686e-01
 7.3781e-01
 1.4239e-01
        2.5208e-01
 4.1464e-01
 1.0480e+00
 1.0480e+00
 1.0480e+00
 1.0480e+00
        1.0480e+00
 1.2968e+00
 4.9383e-01
 4.9383e-01
 4.9383e-01
 2.6797e-01
        5.1477e-01
 2.7368e-01
 1.2054e-01
 1.0835e-01
 1.6275e-01
 2.1775e-01
        2.1775e-01
 2.2993e-01
 3.7669e-01
 3.7669e-01
 3.2599e-01
 7.3408e-01
        8.7487e-01
 8.7487e-01
 4.6212e-01
 6.3028e-01
 5.9031e-01
 5.0391e-01
        6.6280e-01
 8.7183e-01
 1.2713e+00
 1.2713e+00
 1.4554e+00
 7.1025e-01
        3.2763e-01
 7.3761e-01
 8.9665e-01
 1.0439e-01
 5.4528e-01
 8.7352e-01
        9.1639e-01
 3.0617e-01
 4.5714e-01
 3.3595e-01
 7.2231e-01
 1.5088e-01
        1.7995e-01
 6.4572e-01
 9.1746e-01
 9.1746e-01
 6.1537e-01
 2.9338e-01
        5.2333e-01
 5.8416e-01
 8.8749e-01
 2.3058e-01
 1.4749e-01
 5.7869e-01
        5.7869e-01
 3.2346e-01
 3.2346e-01
 5.5433e-01
 9.8123e-01
 4.4326e-01
        4.6137e-01
 8.0377e-01
 8.0377e-01
 6.0310e-01
 8.3937e-01
 6.7029e-01
        4.6505e-01
 2.8908e-01
 9.0148e-01
 9.4761e-01
 8.4369e-01
 8.1870e-01
        8.1870e-01
 3.7064e-01
 6.7167e-01
 6.4157e-01
 8.7772e-01
 1.3106e-01
        1.8608e-01
 1.1359e-01
 1.0089e+00
 7.0094e-01
 4.3760e-01
 4.3760e-01
        8.7304e-01
 8.7304e-01
 9.4068e-01
 4.1631e-01
 1.8089e-01
 2.0080e-01
        2.3523e-01
 9.6602e-01
 4.5791e-01
 5.8580e-01
 6.4878e-01
 6.4878e-01
        8.5551e-02
 1.2396e-01
 2.8137e-02
 3.4340e-02
 3.0361e-02
 3.0361e-02
        3.0361e-02
 3.0361e-02
 5.3247e-02
 4.3135e-01
 2.8957e-01
 2.8957e-01
        4.6200e-01
 3.3352e-01
 3.3415e-01
 3.3415e-01
 5.1501e-01
 7.1343e-01
        7.1343e-01
 1.0052e+00
 6.7028e-01
 5.2164e-01
 5.2515e-01
 6.0209e-01
        7.3969e-01
 3.5344e-01
 2.6082e-01
 2.8061e-01
 2.3162e-01
 1.6540e-01
        6.5021e-03
 4.3085e-01
 3.8885e-01
 4.6884e-01
 7.4241e-01
 7.4241e-01
        7.4502e-01
 7.4502e-01
 7.5668e-01
 7.5668e-01
 7.8153e-01
 5.6768e-01
        5.6768e-01
 8.4691e-01
 8.4691e-01
 5.5095e-01
 2.6067e-01
 1.3153e-01
        2.2176e-01
 9.2763e-01
 9.2763e-01
 1.0429e+00
 1.0429e+00
 1.0429e+00
        1.0429e+00
 9.1882e-01
 1.0441e+00
 1.0637e+00
 5.2933e-01
 6.6784e-01
        6.6784e-01
 6.6784e-01
 6.6784e-01
 6.8315e-01
 6.8315e-01
 4.7982e-01
        9.4856e-02
 6.1861e-02
 1.0484e-01
 1.0792e-01
 9.3214e-02
 7.9972e-03
        7.9972e-03
 1.4059e-02
 1.4059e-02
 1.3266e-02
 1.0338e+00
 1.0338e+00
        1.0338e+00
 1.2495e+00
 1.0867e+00
 1.0026e+00
 1.0026e+00
 7.4704e-01
        7.4704e-01
 7.4704e-01
 1.0033e+00
 1.0033e+00
 1.4651e+00
 1.4651e+00
        4.0867e-01
 5.1819e-01
 4.4398e-01
 4.4398e-01
 4.4398e-01
 8.1675e-01
        7.6844e-01
 7.6844e-01
 7.6844e-01
 7.6844e-01
 1.0315e+00
 6.6876e-01
        7.4172e-01
 1.1044e+00
 1.1044e+00
 1.0533e+00
 1.0533e+00
 2.8064e-01
        3.9204e-01
 5.4210e-01
 8.0451e-01
 9.3569e-01
 1.1549e+00
 1.1549e+00
        1.0854e+00
 6.1340e-01
 2.8861e-01
 6.7139e-01
 6.7139e-01
 6.7139e-01
        8.0166e-01
 8.0166e-01
 8.0166e-01
 8.0166e-01
 8.0166e-01
 8.6340e-01
        8.2407e-01
 8.0154e-01
 8.5150e-01
 6.9073e-01
 6.4878e-01
 6.3000e-01
        6.3000e-01
 2.8286e-01
 3.8250e-01
 3.8250e-01
 3.8250e-01
 1.8673e-01
        4.1014e-01
 3.2597e-01
 3.2436e-02
 2.6266e-02
 3.8810e-02
 1.3365e-02
        1.3365e-02
 8.2612e-03
 8.2612e-03
 8.2612e-03
 4.8369e-03
 5.0693e-02
        5.0693e-02
 3.1091e-02
 1.9829e-01
 1.9829e-01
 1.7919e-01
 3.5005e-01
        3.7199e-01
 3.7842e-01
 3.2869e-01
 1.1825e+00
 1.2904e+00
 4.5399e-01
        4.5399e-01
 4.5293e-01
 9.5299e-01
 5.2222e-01
 2.9394e-01
 2.4217e-01
        1.9639e-01
 1.7157e-01
 1.7894e-01
 2.2643e-01
 9.5892e-01
 4.1436e-01
        7.5129e-01
 5.2441e-01
 7.6874e-01
 1.7114e-01
 7.8012e-01
 1.0586e+00
        7.8452e-01
 6.3179e-01
 1.2587e+00
 1.2587e+00
 1.2587e+00
 8.8908e-01
        1.1443e+00
 1.3237e+00
 7.1032e-01
 9.8990e-01
 5.8046e-01
 5.9137e-01
        5.6402e-01
 8.9738e-01
 5.2578e-01
 5.2578e-01
 1.0980e+00
 1.0980e+00
        1.0980e+00
 1.0980e+00
 9.2377e-01
 9.2377e-01
 4.5219e-01
 1.0075e+00
        5.8090e-01
 9.9784e-01
 1.3942e+00
 8.7903e-01
 1.1155e+00
 1.1155e+00
        7.5026e-01
 5.7660e-01
 8.1624e-01
 9.9482e-01
 4.8178e-01
 1.8182e-01
        1.8182e-01
 2.5913e-01
 7.1081e-01
 8.3461e-01
 8.3461e-01
 8.3461e-01
        8.3461e-01
 1.7722e-01
 1.4732e-01
 2.6889e-01
 6.0443e-02
 2.4030e-01
        2.4030e-01
 2.6901e-01
 2.8600e-01
 3.5001e-01
 3.0020e-01
 6.4465e-01
        3.6204e-01
 8.2063e-01
 8.8979e-01
 1.0710e+00
 1.0813e+00
 8.0169e-01
        1.6049e+00
 4.2996e-01
 3.7258e-01
 6.4447e-01
 9.8180e-01
 5.2900e-01
        4.9803e-01
 4.1077e-01
 6.0054e-01
 6.0054e-01
 7.7344e-01
 4.5808e-01
        4.6009e-01
 7.7037e-01
 7.7037e-01
 7.7037e-01
 9.8791e-01
 9.8791e-01
        1.0711e+00
 1.0711e+00
 7.7608e-01
 7.7381e-01
 9.0857e-01
 5.2885e-01
        3.8207e-01
 4.5967e-01
 4.6190e-01
 4.6190e-01
 5.0042e-01
 5.3407e-01
        7.3233e-01
 6.2402e-01
 4.3885e-01
 6.5170e-01
 3.8101e-01
 3.2791e-01
        2.2456e-01
 2.5736e-01
 6.7766e-01
 3.4205e-01
 3.0597e-01
 4.9670e-01
        5.7577e-01
 2.1276e-01
 1.1535e-01
 1.6974e-01
 4.2600e-02
 6.7850e-01
        9.3029e-01
 9.7478e-01
 9.3444e-01
 2.5116e-01
 9.5155e-01
 8.2495e-02
        8.6068e-02
 1.4471e-01
 2.0010e-01
 4.8377e-01
 8.1177e-01
 8.1177e-01
        7.3051e-01
 8.5315e-02
 2.3571e-01
 2.3332e-01
 2.1935e-01
 5.3675e-01
        7.3056e-01
 9.9501e-01
 2.7488e-01
 5.5725e-01
 3.9403e-01
 3.9819e-01
        3.5467e-01
 3.0420e-01
 3.9801e-01
 5.9584e-01
 5.9584e-01
 5.2533e-01
        5.2533e-01
 6.5427e-01
 8.0133e-01
 8.0133e-01
 1.4667e-01
 3.8203e-01
        4.4864e-01
 2.6133e-01
 2.2376e-01
 4.2387e-01
 5.4816e-01
 3.3117e-01
        5.2401e-01
 1.0396e-01
 4.0504e-02
 4.0902e-01
 4.3695e-01
 5.7432e-01
        6.2073e-01
 8.3566e-01
 8.3566e-01
 5.0080e-01
 5.2769e-01
 4.9053e-01
        3.6675e-01
 2.9071e-01
 8.8023e-01
 7.1918e-02
 1.6350e-01
 5.4548e-01
        7.8711e-01
 6.2708e-01
 3.8886e-01
 3.8886e-01
 5.3524e-01
 5.3524e-01
        1.4542e-01
 2.1339e-01
 3.6542e-01
 4.1080e-01
 6.6549e-01
 3.8836e-01
        5.8429e-01
 1.5209e-01
 8.9858e-02
 4.1967e-02
 2.5707e-01
 2.1777e-01
        2.4321e-01
 5.1491e-01
 1.0238e+00
 1.2151e+00
 1.2151e+00
 1.2151e+00
        1.2151e+00
 1.4749e+00
 4.0635e-01
 4.0635e-01
 5.1763e-01
 5.1763e-01
        3.1143e-01
 6.9232e-01
 2.9548e-01
 5.4419e-01
 1.2401e+00
 7.3568e-01
        8.9959e-01
 7.6442e-01
 7.6442e-01
 5.1926e-01
 5.1926e-01
 3.4761e-01
        3.2983e-01
 3.7138e-01
 2.7622e-01
 6.9323e-01
 6.9323e-01
 6.9323e-01
        1.2827e+00
 1.4011e+00
 1.4011e+00
 1.3710e+00
 1.3710e+00
 1.3710e+00
        9.6755e-01
 1.0647e+00
 8.1125e-01
 7.4615e-01
 7.5529e-01
 7.5529e-01
        8.2925e-01
 8.2925e-01
 8.2925e-01
 8.2925e-01
 6.5590e-01
 6.6098e-01
        4.2670e-01
 3.8691e-02
 4.7460e-02
 1.0717e-01
 7.2844e-02
 2.7990e-01
        3.9453e-01
 9.3685e-01
 9.3685e-01
 7.9716e-01
 2.7144e-01
 3.3144e-01
        1.4714e-01
 1.3153e-01
 1.2121e+00
 1.3103e+00
 9.2198e-01
 2.6046e-01
        5.2133e-01
 1.6315e-01
 7.9512e-01
 1.7853e-01
 9.3444e-02
 9.3444e-02
        5.9541e-02
 2.1061e-01
 2.1061e-01
 2.1061e-01
 4.6970e-01
 6.2287e-01
        8.2435e-01
 3.7217e-01
 3.6927e-01
 3.9388e-01
 5.0211e-01
 6.5870e-01
        8.6004e-01
 9.1573e-01
 4.1163e-01
 5.7058e-01
 5.8428e-01
 1.0674e+00
        1.2476e-01
 3.6775e-01
 4.1348e-01
 3.7255e-02
 8.1219e-01
 1.2584e+00
        1.2584e+00
 7.2495e-01
 4.3216e-01
 1.2960e-01
 1.3439e-01
 3.2571e-01
        3.9059e-01
 4.5167e-01
 9.1289e-01
 1.0796e+00
 1.0796e+00
 1.0796e+00
        1.0796e+00
 1.0796e+00
 3.0733e-01
 3.0733e-01
 3.0733e-01
 1.0313e+00
        1.1286e+00
 1.0569e+00
 8.0718e-01
 7.8637e-01
 7.2763e-01
 5.0508e-01
        1.6108e-01
 4.1206e-01
 1.2985e-01
 1.0851e-01
 5.8119e-02
 1.2274e+00
        1.2274e+00
 1.2274e+00
 4.4806e-01
 6.3354e-01
 4.0862e-01
 3.9460e-01
        3.9460e-01
 3.9460e-01
 1.7388e-01
 7.1043e-01
 4.8072e-01
 4.5651e-01
        3.8418e-01
 7.7454e-01
 6.3075e-01
 6.3075e-01
 6.3075e-01
 4.9714e-01
        3.9074e-01
 6.5463e-01
 6.5463e-01
 6.5463e-01
 7.4289e-02
 4.9951e-02
        3.3348e-01
 4.9612e-01
 3.7094e-01
 7.7585e-01
 1.3439e+00
 3.0982e-01
        3.0982e-01
 1.2101e+00
 1.2101e+00
 1.2101e+00
 9.8292e-01
 1.1767e+00
        1.3272e-01
 1.2942e-01
 1.2869e-01
 1.2869e-01
 7.6060e-01
 8.3356e-01
        9.9284e-01
 9.3813e-01
 1.0650e+00
 1.0650e+00
 8.9527e-01
 5.5371e-01
        9.7365e-01
 4.4707e-01
 3.9804e-01
 3.1219e-01
 5.3911e-01
 7.8788e-01
        4.4498e-01
 5.5411e-02
 6.4614e-01
 7.1581e-01
 1.3140e+00
 1.1118e-01
        3.4846e-01
 4.5407e-01
 8.4962e-01
 8.7461e-01
 1.0426e+00
 8.3677e-01
        9.1663e-01
 9.1663e-01
 4.4515e-01
 6.0346e-02
 1.8687e-01
 8.6559e-01
        8.6559e-01
 8.6559e-01
 6.7390e-01
 7.3541e-01
 8.6378e-01
 8.6378e-01
        8.6378e-01
 8.6378e-01
 2.3171e-01
 7.1367e-01
 9.2628e-01
 7.5700e-01
        1.1788e+00
 1.1788e+00
 7.5965e-01
 7.0723e-01
 6.9470e-01
 6.9470e-01
        6.9470e-01
 6.9470e-01
 6.9470e-01
 4.8733e-01
 4.6974e-02
 6.5393e-01
        7.0020e-01
 7.0020e-01
 7.0020e-01
 7.0020e-01
 3.2476e-01
 2.5732e-01
        5.4416e-01
 3.3917e-01
 1.9008e-01
 6.5910e-02
 1.1028e-01
 1.0167e-01
        1.7708e-01
 3.1557e-01
 7.3400e-01
 7.3400e-01
 1.3039e+00
 1.3039e+00
        1.3039e+00
 1.3039e+00
 1.3039e+00
 1.3039e+00
 1.3039e+00
 7.4259e-01
        7.4259e-01
 4.6788e-01
 4.6557e-01
 1.0504e+00
 1.0504e+00
 7.0903e-01
        1.3247e+00
 1.3425e+00
 9.8350e-01
 1.0761e+00
 1.0336e+00
 9.1174e-01
        8.8812e-01
 1.0346e+00
 7.7326e-01
 4.4137e-01
 3.5195e-01
 7.2817e-01
        8.1241e-01
 2.6019e-01
 2.7757e-01
 7.1218e-01
 7.5993e-01
 1.2573e+00
        5.9876e-01
 3.1409e-01
 3.3421e-01
 4.3481e-01
 6.0277e-01
 4.9297e-01
        3.4993e-01
 5.8226e-01
 8.2170e-01
 1.2169e+00
 7.3660e-01
 7.6846e-01
        7.6846e-01
 5.4905e-01
 3.7601e-01
 6.7723e-01
 6.7153e-01
 5.4097e-01
        8.9516e-01
 7.2592e-01
 6.8451e-01
 5.5648e-01
 7.8689e-01
 4.5027e-01
        4.5027e-01
 5.0837e-01
 5.4812e-01
 1.0627e+00
 1.0627e+00
 4.5647e-01
        2.4242e-02
 2.7822e-02
 2.7822e-02
 2.8954e-02
 6.4135e-02
 5.9901e-02
        3.8141e-02
 2.5567e-01
 4.4159e-01
 1.5924e-01
 1.2319e-01
 6.5380e-01
        6.5714e-01
 9.2494e-01
 1.0721e+00
 1.1449e+00
 1.1449e+00
 5.6013e-01
        2.8094e-01
 3.4712e-02
 6.4051e-02
 6.0352e-01
 4.5352e-01
 4.5352e-01
        9.8565e-01
 9.8565e-01
 9.8565e-01
 9.8958e-01
 5.4314e-01
 1.1603e+00
        1.1603e+00
 6.6493e-01
 4.8309e-01
 3.8659e-01
 1.9154e-01
 1.9154e-01
        1.0465e-01
 8.2668e-01
 8.2668e-01
 1.0974e+00
 1.0974e+00
 1.0974e+00
        5.2768e-01
 9.4738e-01
 1.3825e+00
 3.6805e-01
 1.2058e-01
 1.0016e-01
        3.7392e-02
 6.0035e-02
 1.3514e+00
 1.3514e+00
 1.3514e+00
 1.3514e+00
        1.1298e+00
 2.2546e-01
 5.0522e-02
 9.9823e-02
 5.2247e-01
 6.9349e-01
        6.6420e-01
 6.6420e-01
 6.6420e-01
 6.6420e-01
 1.2615e+00
 8.1849e-01
        7.7620e-01
 7.7620e-01
 5.2463e-01
 5.2463e-01
 1.8047e-01
 2.3094e-01
        3.8819e-01
 3.0180e-01
 3.0180e-01
 1.6734e-01
 8.0859e-02
 8.5674e-03
        1.3275e-01
 1.8230e-01
 1.8230e-01
 3.0445e-01
 6.6077e-01
 6.5327e-01
        9.5649e-01
 9.5649e-01
 9.5649e-01
 8.0192e-01
 2.6429e-01
 8.0892e-01
        6.6962e-01
 5.3954e-01
 6.7294e-01
 6.7294e-01
 4.0524e-01
 3.4866e-02
        4.3913e-02
 1.4185e-01
 6.6425e-01
 6.6425e-01
 5.6762e-01
 5.6762e-01
        5.6762e-01
 7.8527e-01
 7.0616e-01
 1.2238e+00
 1.2238e+00
 4.7307e-01
        8.3765e-01
 2.9711e-01
 1.5838e-02
 3.4786e-02
 1.1799e+00
 1.1799e+00
        8.1364e-01
 1.0144e+00
 1.0144e+00
 1.0144e+00
 1.0144e+00
 1.2755e+00
        1.2755e+00
 1.2755e+00
 9.8855e-01
 9.8855e-01
 8.0956e-01
 1.3442e+00
        1.3442e+00
 6.3402e-01
 6.3402e-01
 2.2995e-01
 1.0769e-01
 4.1944e-02
        1.3853e-01
 2.1133e-01
 1.3222e-01
 2.8009e-01
 5.7300e-01
 6.4636e-01
        6.4636e-01
 6.1043e-01
 7.1725e-01
 5.1549e-01
 7.9116e-01
 6.0661e-01
        7.8590e-01
 7.8590e-01
 7.1940e-01
 7.0821e-01
 6.6755e-01
 1.6020e-01
        1.5531e-01
 3.1413e-01
 3.1413e-01
 3.5644e-01
 5.7132e-01
 5.7132e-01
        5.7132e-01
 5.7132e-01
 4.1083e-01
 1.6091e-01
 5.0506e-02
 8.2349e-02
        8.2349e-02
 7.4492e-02
 6.4995e-01
 8.3564e-01
 8.3564e-01
 1.2623e+00
        4.5538e-01
 4.4918e-01
 1.0331e+00
 1.2834e+00
 1.1793e+00
 2.5632e-01
        1.6996e-01
 8.9267e-01
 2.5785e-01
 2.9469e-01
 3.9975e-02
 2.4672e-02
        2.5573e-01
 8.8516e-01
 6.4941e-01
 3.3229e-01
 6.6352e-01
 2.8029e-01
        4.4714e-01
 5.4486e-01
 5.6148e-01
 1.1941e+00
 8.9307e-01
 5.7550e-01
        5.8059e-01
 3.1472e-01
 5.6695e-01
 5.6695e-01
 5.1704e-01
 7.9256e-01
        7.9256e-01
 7.9256e-01
 7.0215e-01
 9.3950e-01
 1.0862e+00
 1.0862e+00
        1.0862e+00
 1.0862e+00
 4.7489e-01
 7.1929e-01
 7.2907e-01
 7.2907e-01
        2.8083e-01
 2.8454e-01
 1.9628e-01
 2.1800e-01
 2.0626e-01
 1.8209e-01
        2.3670e-01
 7.5128e-01
 9.7777e-01
 9.7777e-01
 7.9320e-01
 6.9216e-01
        9.2434e-01
 8.3135e-01
 8.3135e-01
 8.3135e-01
 1.1040e+00
 1.3637e+00
        9.1362e-01
 9.1362e-01
 9.1362e-01
 1.1119e+00
 1.1119e+00
 1.1870e+00
        7.4600e-01
 1.0920e+00
 2.3461e-01
 1.4590e-01
 2.3521e-01
 4.5986e-01
        1.4775e+00
 1.4676e+00
 1.3895e+00
 1.1105e+00
 1.1105e+00
 1.1105e+00
        6.9188e-01
 2.1089e-01
 4.1835e-01
 5.2513e-01
 1.5774e-01
 2.2021e-01
        7.8814e-01
 3.4299e-01
 1.6796e-01
 2.3883e-02
 3.3668e-01
 4.8189e-01
        6.9094e-01
 6.9094e-01
 4.4555e-01
 7.0674e-01
 5.6594e-01
 5.6594e-01
        5.3859e-01
 9.9961e-01
 8.5981e-01
 6.5284e-01
 5.4081e-02
 5.1115e-02
        5.2418e-02
 9.3482e-02
 9.3482e-02
 1.1031e-01
 3.0516e-01
 4.5781e-01
        1.4175e+00
 1.1520e+00
 1.2875e+00
 1.2875e+00
 9.0022e-01
 6.3359e-01
        5.8599e-01
 7.2149e-01
 8.3159e-01
 6.1800e-01
 8.7261e-01
 6.2855e-01
        1.1181e+00
 1.1181e+00
 1.1181e+00
 1.1181e+00
 1.1181e+00
 1.1181e+00
        1.2109e+00
 9.7132e-01
 2.5721e-01
 2.7608e-01
 1.2152e-01
 1.1296e-01
        1.0794e+00
 1.0794e+00
 1.0730e+00
 1.9887e-01
 1.3008e-01
 5.9795e-02
        1.6325e-01
 8.6704e-02
 8.6704e-02
 7.5218e-01
 3.3490e-01
 9.2915e-01
        9.9730e-01
 7.3345e-01
 9.1811e-01
 1.2879e+00
 1.1531e+00
 1.1531e+00
        1.0306e+00
 6.7019e-01
 7.5262e-01
 1.1547e+00
 1.7571e+00
 1.0746e+00
        5.8427e-01
 5.8427e-01
 5.8427e-01
 4.8364e-01
 1.5334e-01
 1.0261e+00
        3.8297e-01
 3.8297e-01
 1.3269e+00
 1.3269e+00
 1.2852e+00
 1.0369e+00
        1.0264e+00
 1.0264e+00
 1.0264e+00
 1.0264e+00
 1.0264e+00
 1.0308e+00
        4.2013e-01
 3.9005e-01
 4.1964e-01
 5.9893e-01
 3.9698e-01
 9.4593e-01
        6.5111e-01
 9.1763e-01
 9.1763e-01
 9.7723e-01
 5.5974e-01
 2.7189e-01
        1.1437e-01
 1.9714e-01
 2.0541e-01
 3.9305e-01
 3.8999e-01
 2.4945e-01
        2.1517e-01
 4.0751e-01
 3.3285e-01
 9.7190e-01
 5.6400e-01
 7.7723e-01
        4.6647e-01
 2.6736e-01
 5.8163e-01
 7.0083e-01
 7.6369e-01
 5.3371e-01
        5.3371e-01
 1.1335e+00
 9.5898e-01
 1.9791e-01
 1.2200e+00
 6.8757e-01
        1.1507e+00
 7.2263e-01
 7.2263e-01
 6.6643e-01
 1.0958e+00
 5.6112e-01
        3.3471e-01
 3.3471e-01
 3.3471e-01
 1.5072e-01
 2.4001e-01
 2.4001e-01
        5.0968e-01
 3.0476e-01
 6.0659e-01
 3.0164e-01
 3.0164e-01
 3.0164e-01
        4.2499e-01
 3.6933e-02
 7.0760e-02
 5.3389e-01
 5.3389e-01
 5.3389e-01
        5.3389e-01
 1.0749e+00
 1.0749e+00
 1.0749e+00
 1.0749e+00
 1.6292e-01
        7.1895e-01
 1.0153e+00
 9.1248e-01
 9.1337e-01
 7.9627e-01
 2.7359e-01
        1.9656e-01
 2.6126e-01
 4.4181e-01
 6.7184e-01
 7.9435e-01
 1.5771e+00
        1.0716e+00
 1.0716e+00
 1.0955e+00
 1.0955e+00
 1.0955e+00
 1.0955e+00
        1.0955e+00
 1.0654e+00
 9.5217e-01
 9.5217e-01
 9.5217e-01
 9.5217e-01
        3.9334e-01
 8.8075e-01
 8.5759e-01
 5.8356e-01
 2.8300e-01
 1.0161e-01
        1.2309e-01
 1.0599e+00
 1.3499e+00
 1.0428e+00
 1.6662e+00
 1.5401e+00
        4.4890e-01
 4.1975e-01
 3.2609e-01
 7.4803e-01
 7.4803e-01
 4.0149e-01
        1.9135e-01
 2.1013e-01
 3.6385e-01
 3.6385e-01
 3.2290e-01
 4.5383e-01
        9.0104e-01
 2.7698e-01
 8.1256e-01
 8.1256e-01
 8.8712e-01
 8.8712e-01
        9.2976e-01
 9.2976e-01
 9.2976e-01
 9.2976e-01
 9.2976e-01
 9.2976e-01
        9.2976e-01
 9.2976e-01
 9.5029e-01
 4.7875e-01
 9.2471e-01
 5.5129e-01
        6.6932e-01
 6.6932e-01
 5.6303e-01
 1.0091e+00
 1.0091e+00
 6.6423e-01
        1.0219e+00
 1.0219e+00
 1.2984e-01
 1.5902e-01
 7.6542e-01
 8.6947e-01
        9.0195e-01
 8.1917e-01
 8.1917e-01
 8.8285e-01
 8.8285e-01
 1.3825e+00
        7.3994e-01
 4.4304e-01
 6.1709e-01
 5.2877e-01
 5.9992e-01
 3.5514e-01
        4.7882e-01
 4.5247e-01
 7.0219e-01
 2.4263e-01
 4.4860e-01
 5.9328e-01
        1.8275e-01
 1.8275e-01
 1.5945e-01
 2.1673e-01
 5.2327e-01
 1.0726e+00
        1.1738e+00
 1.4033e+00
 7.5505e-01
 8.6198e-01
 3.7297e-01
 6.0888e-01
        1.9913e-01
 8.8676e-01
 8.8676e-01
 2.0541e-01
 3.7829e-01
 2.4512e-01
        2.3943e-01
 5.1121e-01
 5.2596e-01
 2.6276e-01
 3.6946e-01
 9.4431e-01
        9.4258e-01
 1.2794e+00
 1.0050e+00
 1.0890e+00
 1.4984e+00
 9.2802e-01
        9.0703e-01
 9.0703e-01
 9.0703e-01
 9.9572e-01
 9.9572e-01
 1.2305e+00
        1.2305e+00
 9.0967e-01
 1.0861e+00
 8.5408e-01
 1.0187e+00
 6.7935e-01
        4.5166e-01
 7.8929e-01
 6.4962e-01
 7.0902e-01
 7.3853e-01
 4.6596e-01
        2.6066e-01
 4.1252e-01
 4.6091e-01
 7.1134e-01
 2.9773e-01
 8.9203e-01
        5.1087e-01
 6.7465e-01
 1.7298e-01
 9.6595e-02
 1.1874e-01
 7.0190e-02
        2.0147e-01
 2.0147e-01
 5.3927e-01
 5.3927e-01
 2.8247e-01
 1.1439e-01
        1.4344e-01
 3.4137e-02
 2.9417e-02
 3.3698e-02
 1.1210e-02
 8.2552e-03
        1.5058e-01
 6.9054e-01
 1.0488e+00
 1.0488e+00
 1.2273e+00
 7.7194e-01
        1.9764e-01
 1.9764e-01
 3.0208e-01
 3.0208e-01
 3.0208e-01
 5.0231e-01
        8.0666e-01
 1.1957e+00
 1.1957e+00
 9.4332e-01
 6.5543e-01
 8.3921e-01
        5.4786e-01
 7.9938e-02
 7.8015e-02
 8.5299e-02
 1.0677e-01
 1.0802e-01
        8.2092e-01
 6.6943e-01
 8.6585e-01
 1.0349e+00
 9.3670e-01
 9.9251e-01
        2.8260e-01
 4.5231e-01
 6.6606e-01
 6.6606e-01
 5.2839e-01
 5.5427e-01
        5.5427e-01
 5.5427e-01
 7.9410e-01
 7.7230e-01
 1.1030e+00
 8.3764e-01
        8.3764e-01
 9.9161e-01
 8.5121e-01
 7.3525e-01
 6.3907e-01
 6.3907e-01
        4.9231e-01
 6.5658e-01
 1.2653e+00
 1.2653e+00
 1.2653e+00
 1.2653e+00
        1.2653e+00
 2.2103e-01
 2.2103e-01
 3.3974e-01
 5.8446e-01
 5.8446e-01
        2.4030e-01
 1.5114e-01
 3.0127e-01
 2.0524e-01
 1.3803e-01
 3.7180e-02
        7.0604e-02
 8.9124e-02
 3.5749e-01
 3.2720e-01
 2.8784e-01
 3.3773e-01
        6.5672e-03
 1.2312e-02
 3.3852e-02
 3.6935e-02
 3.1642e-02
 2.3928e-02
        6.2421e-03
 1.0626e-01
 2.0236e-01
 1.0927e-01
 1.0927e-01
 2.0329e-01
        3.7179e-01
 6.2219e-01
 3.7195e-01
 2.6222e-01
 2.5341e-01
 6.5634e-02
        8.1928e-02
 8.1928e-02
 3.6287e-02
 4.7699e-02
 1.0162e-01
 9.0484e-02
        1.0136e-01
 2.8949e-01
 2.1522e-01
 1.8656e-01
 1.1804e-01
 3.5745e-01
        5.7951e-01
 4.9940e-01
 6.2572e-01
 2.7950e-01
 4.1570e-01
 7.2311e-01
        7.7848e-01
 7.7848e-01
 7.7848e-01
 8.4232e-01
 8.4232e-01
 8.4232e-01
        7.9174e-01
 1.6821e-01
 2.0940e-01
 2.3725e-01
 2.7251e-01
 2.6278e-01
        2.9611e-01
 5.4746e-01
 7.0430e-01
 9.1406e-01
 6.0707e-01
 3.4880e-01
        2.9212e-01
 6.3050e-01
 7.8854e-01
 2.7574e-01
 3.6052e-01
 5.2200e-02
        1.3116e-01
 2.4009e-02
 7.5616e-02
 7.8217e-02
 9.2291e-01
 1.0519e+00
        7.6576e-01
 5.7292e-01
 8.1124e-01
 4.4064e-01
 5.9912e-01
 5.9912e-01
        6.1074e-01
 9.7346e-01
 1.0571e+00
 1.0571e+00
 1.0571e+00
 1.0571e+00
        7.2675e-01
 7.2675e-01
 2.4273e-01
 1.0184e-01
 3.5894e-02
 3.5894e-02
        6.9311e-01
 7.8518e-01
 7.8518e-01
 1.4358e-01
 2.9805e-01
 3.8745e-01
        3.8745e-01
 4.9644e-01
 3.3940e-01
 5.0135e-01
 7.7114e-01
 2.7730e-01
        6.8080e-01
 7.9392e-01
 1.0177e+00
 1.0177e+00
 1.0177e+00
 1.0177e+00
        1.0177e+00
 9.9721e-01
 9.9721e-01
 9.9721e-01
 9.9721e-01
 9.9721e-01
        9.9721e-01
 9.9721e-01
 7.1523e-01
 3.7959e-01
 4.3600e-01
 4.3600e-01
        4.3600e-01
 2.1863e-01
 1.5678e-01
 9.2767e-01
 7.0654e-01
 5.7949e-01
        5.7949e-01
 5.7949e-01
 7.8446e-01
 5.5996e-01
 3.9428e-01
 5.7844e-01
        5.7844e-01
 7.9039e-01
 7.9039e-01
 6.6504e-01
 6.6504e-01
 4.3754e-01
        4.3754e-01
 3.7095e-01
 5.9688e-01
 5.9483e-01
 5.9483e-01
 5.9483e-01
        1.3159e+00
 6.9452e-02
 3.1684e-01
 5.1895e-01
 1.2338e+00
 5.5867e-01
        3.1522e-01
 7.9967e-01
 9.2861e-01
 8.1919e-01
 8.2270e-01
 1.0830e+00
        1.0969e+00
 1.0969e+00
 6.2324e-01
 6.2324e-01
 6.2324e-01
 7.0046e-01
        7.0046e-01
 7.1120e-01
 7.5854e-01
 3.8274e-01
 9.8303e-01
 5.0481e-02
        9.9466e-02
 2.5980e-02
 4.6738e-02
 7.0588e-02
 5.6127e-02
 8.7679e-02
        6.4413e-01
 8.3044e-01
 7.0207e-01
 1.1126e+00
 1.1126e+00
 1.1126e+00
        1.1405e+00
 1.1405e+00
 1.3668e+00
 1.2274e+00
 1.2274e+00
 8.5317e-01
        1.0051e+00
 6.2444e-01
 6.0942e-01
 2.1184e-01
 2.0493e-01
 4.1041e-01
        1.0768e-01
 3.2083e-01
 5.8101e-01
 5.8101e-01
 4.1528e-01
 1.0149e+00
        1.0149e+00
 1.0149e+00
 1.0149e+00
 1.0149e+00
 3.7394e-01
 9.1429e-01
        8.7993e-01
 7.2634e-01
 5.5399e-01
 9.6694e-01
 2.9400e-01
 4.2115e-01
        5.1048e-01
 3.7304e-01
 4.8850e-01
 4.1109e-01
 4.5140e-01
 4.5140e-01
        8.6388e-01
 8.6388e-01
 1.6517e-01
 7.3600e-01
 1.0152e+00
 7.6167e-01
        4.9391e-01
 4.3274e-01
 2.8968e-01
 1.6948e-01
 1.6004e-01
 5.9591e-01
        3.9180e-01
 6.6961e-01
 6.6961e-01
 1.5258e-01
 4.2185e-01
 2.1026e-01
        2.1376e-01
 3.6320e-01
 3.0959e-01
 4.0747e-01
 3.3444e-01
 3.6233e-01
        5.4733e-01
 5.5769e-01
 6.6600e-01
 6.6935e-01
 6.6935e-01
 4.0694e-01
        3.0806e-01
 7.4656e-01
 7.4656e-01
 7.4656e-01
 1.0415e+00
 1.1831e+00
        1.0183e+00
 1.0183e+00
 1.4337e+00
 7.9963e-01
 9.5780e-01
 8.5815e-01
        5.4466e-01
 7.7224e-01
 7.8623e-01
 1.2267e+00
 1.3449e+00
 1.3449e+00
        1.3449e+00
 1.1080e+00
 1.1080e+00
 1.2579e+00
 3.4424e-01
 2.9330e-01
        2.0288e-01
 2.0288e-01
 1.0714e-01
 9.2137e-02
 5.1570e-02
 6.3150e-02
        6.3150e-02
 9.7257e-02
 1.1343e-01
 1.1343e-01
 1.0285e-01
 4.2807e-03
        6.9025e-01
 1.0315e+00
 1.0315e+00
 7.9555e-01
 6.1845e-01
 1.2615e+00
        1.4802e+00
 1.4177e+00
 8.6933e-01
 8.6933e-01
 8.6933e-01
 8.6933e-01
        8.6933e-01
 8.6933e-01
 8.6933e-01
 8.6933e-01
 8.6933e-01
 8.6933e-01
        1.2267e+00
 8.2928e-01
 8.2928e-01
 1.1861e+00
 1.2896e+00
 1.0911e+00
        1.0999e+00
 9.3611e-01
 9.3611e-01
 5.6786e-01
 8.6083e-01
 6.3838e-01
        3.2643e-01
 1.3204e+00
 1.3204e+00
 1.0453e+00
 1.0453e+00
 5.8496e-01
        5.8496e-01
 5.8496e-01
 1.3225e+00
 5.3193e-01
 5.3193e-01
 7.1249e-01
        8.0218e-01
 4.6400e-01
 9.3826e-01
 4.3496e-01
 1.0846e+00
 9.3783e-01
        9.3783e-01
 6.5975e-01
 3.7390e-01
 3.7390e-01
 4.2447e-01
 4.7981e-01
        6.6426e-01
 2.7160e-01
 9.4787e-01
 6.4804e-01
 8.6331e-02
 3.4455e-02
        2.7748e-01
 3.8349e-01
 7.7598e-01
 7.7598e-01
 7.7294e-01
 4.1586e-01
        4.1586e-01
 3.9326e-01
 1.5777e-01
 9.5098e-01
 9.0619e-01
 6.9565e-01
        7.5449e-01
 5.5759e-01
 1.2638e+00
 1.2638e+00
 1.2638e+00
 1.2638e+00
        2.5718e-02
 4.0157e-02
 2.9275e-02
 4.2335e-02
 5.5222e-02
 4.3874e-02
        3.4290e-02
 1.5242e-02
 1.9400e-02
 5.5746e-01
 5.0992e-01
 4.7715e-01
        4.7715e-01
 4.7715e-01
 4.7715e-01
 1.4371e+00
 9.7132e-01
 9.3702e-01
        4.1769e-01
 9.1487e-01
 9.4931e-01
 8.4185e-01
 3.5632e-01
 1.8794e-01
        1.8794e-01
 2.4942e-01
 2.4942e-01
 5.7760e-01
 1.1154e+00
 1.2486e+00
        4.1326e-01
 4.1326e-01
 3.6103e-01
 7.8445e-02
 1.7026e-01
 4.7820e-01
        4.7820e-01
 4.9002e-01
 4.9002e-01
 4.9002e-01
 4.9002e-01
 4.9002e-01
        1.2310e+00
 6.6743e-01
 5.2518e-01
 6.7088e-01
 7.6513e-01
 3.4695e-01
        2.9609e-01
 1.0446e-01
 3.3144e-01
 1.5544e-01
 3.1634e-01
 5.8059e-01
        2.8696e-02
 1.4371e-02
 2.2563e-02
 2.2563e-02
 1.0384e-01
 3.8275e-01
        3.4958e-01
 3.4958e-01
 6.1251e-01
 6.6613e-01
 3.8840e-01
 7.5614e-01
        4.0475e-01
 8.2558e-01
 8.2558e-01
 7.7247e-01
 1.1464e+00
 9.2003e-01
        9.2003e-01
 9.2003e-01
 9.2003e-01
 9.2003e-01
 7.7582e-01
 7.7582e-01
        7.7582e-01
 4.4332e-01
 4.4332e-01
 3.6366e-01
 3.6366e-01
 4.7156e-01
        5.2795e-01
 5.1479e-01
 2.5402e-01
 1.4929e-01
 1.8209e-01
 2.4875e-01
        4.7244e-01
 2.7766e-01
 7.9262e-01
 7.9262e-01
 7.7386e-01
 9.3002e-01
        9.3002e-01
 9.3002e-01
 6.4305e-01
 7.5972e-01
 9.2000e-01
 7.6078e-01
        8.6368e-01
 5.6118e-01
 9.6121e-01
 8.3283e-01
 5.4413e-01
 3.9022e-01
        1.4082e-01
 1.1378e+00
 1.1378e+00
 1.1363e+00
 8.4944e-01
 8.4944e-01
        8.8620e-01
 8.2890e-01
 4.8084e-01
 4.8084e-01
 3.2048e-01
 4.5031e-01
        1.9999e-01
 1.9999e-01
 1.9999e-01
 2.5105e-01
 2.5309e-01
 9.3957e-02
        6.9419e-02
 6.9419e-02
 1.2424e-01
 5.5680e-01
 3.5850e-01
 3.5850e-01
        8.9998e-01
 8.9998e-01
 8.9998e-01
 8.9998e-01
 8.9998e-01
 1.0770e+00
        9.5469e-01
 1.1837e+00
 8.6392e-01
 7.7086e-01
 7.3926e-01
 4.9074e-01
        6.7100e-01
 5.2244e-01
 4.8094e-01
 7.6965e-01
 5.8056e-01
 2.6057e-01
        1.7824e-01
 5.1600e-01
 5.1600e-01
 7.7527e-01
 7.7527e-01
 7.6843e-01
        7.0705e-01
 8.1014e-01
 8.1014e-01
 8.1014e-01
 8.1014e-01
 8.1014e-01
        8.6313e-01
 8.6313e-01
 7.7434e-01
 8.8318e-01
 8.4747e-01
 9.9416e-01
        8.0888e-01
 3.0876e-01
 6.3082e-01
 6.6721e-01
 1.3915e+00
 1.4608e+00
        1.4608e+00
 1.4608e+00
 1.4608e+00
 1.2593e+00
 1.2593e+00
 6.0051e-01
        5.1812e-01
 4.2433e-01
 4.2433e-01
 4.5303e-01
 5.8645e-01
 5.8645e-01
        5.8645e-01
 5.8645e-01
 5.8645e-01
 5.8645e-01
 5.8645e-01
 5.8645e-01
        9.3011e-01
 8.2151e-01
 8.1634e-01
 5.1185e-01
 6.2071e-01
 8.0470e-01
        1.0283e+00
 7.4964e-01
 8.2006e-01
 4.2025e-01
 3.9962e-01
 4.1095e-01
        4.6602e-01
 8.0367e-01
 3.5391e-01
 5.8574e-01
 3.3833e-01
 3.3833e-01
        8.7409e-01
 7.6726e-01
 8.0386e-01
 2.4328e-01
 2.4328e-01
 3.0718e-01
        1.7324e-02
 1.8347e-02
 2.6744e-02
 4.4662e-02
 6.7679e-02
 3.7153e-01
        1.0772e-01
 4.0120e-01
 4.0120e-01
 2.9846e-01
 3.6664e-01
 4.3258e-01
        5.6391e-01
 5.7464e-01
 4.0623e-01
 2.8890e-01
 2.1266e-01
 3.4705e-01
        4.8551e-01
 5.0880e-01
 4.2642e-01
 2.2440e-01
 1.0095e+00
 1.3739e+00
        1.3739e+00
 1.3739e+00
 8.2580e-01
 8.2580e-01
 6.8674e-01
 7.1935e-01
        7.1935e-01
 7.1935e-01
 7.1935e-01
 7.9486e-01
 7.9486e-01
 5.0599e-01
        3.7232e-01
 3.0736e-01
 2.4350e-01
 2.4350e-01
 2.2586e-01
 1.0726e-01
        1.5181e-01
 1.2720e-01
 1.5874e-01
 1.1806e-01
 6.5365e-01
 4.9902e-02
        4.9902e-02
 3.0110e-02
 3.0110e-02
 3.2639e-01
 6.6209e-01
 4.8876e-01
        4.8876e-01
 4.0413e-01
 2.5107e-01
 3.4411e-01
 3.6613e-01
 2.6497e-01
        3.4619e-01
 3.8440e-01
 4.4269e-01
 8.9779e-01
 4.1017e-01
 1.1681e-01
        4.2834e-01
 3.6526e-01
 3.6526e-01
 3.6526e-01
 5.2502e-01
 5.2502e-01
        2.8897e-01
 4.3869e-01
 5.7965e-01
 8.1649e-01
 8.1649e-01
 9.4460e-01
        7.0354e-01
 2.7803e-01
 1.0277e-01
 8.2633e-02
 3.9843e-01
 1.0025e+00
        1.0025e+00
 9.9764e-01
 3.2506e-01
 6.3415e-01
 3.8504e-01
 5.4502e-01
        4.4205e-01
 9.9988e-01
 9.0987e-01
 5.7761e-01
 4.4287e-01
 2.2889e-01
        1.9773e-01
 1.2400e-01
 1.6456e-01
 9.9247e-02
 3.0714e-01
 3.8648e-01
        5.2474e-01
 5.2474e-01
 2.4234e-01
 5.4543e-01
 5.4543e-01
 9.6027e-01
        1.6215e-01
 2.9743e-01
 4.9908e-01
 4.5219e-01
 8.4183e-01
 8.2919e-01
        4.6025e-01
 7.4785e-01
 8.7019e-01
 8.7019e-01
 1.2024e-01
 1.3136e-01
        1.3136e-01
 1.3136e-01
 9.5110e-01
 9.5110e-01
 9.5110e-01
 6.7759e-01
        6.0251e-02
 1.1427e-02
 1.2341e-02
 1.2294e-02
 2.4303e-02
 7.3519e-01
        2.5630e-01
 1.1829e-01
 5.4441e-02
 1.1139e-01
 6.7103e-02
 2.4968e-01
        1.0734e-01
 8.6341e-01
 8.6341e-01
 8.6341e-01
 8.6341e-01
 8.6341e-01
        1.0312e+00
 1.0246e+00
 9.0186e-02
 2.1405e-01
 4.1840e-01
 4.3604e-01
        8.5003e-01
 8.5003e-01
 7.9367e-01
 1.0249e+00
 1.0249e+00
 8.5021e-01
        1.3503e-01
 4.9739e-02
 7.4457e-01
 1.2241e+00
 9.4004e-01
 9.4004e-01
        9.4004e-01
 9.3375e-01
 9.4551e-01
 6.7700e-01
 6.7700e-01
 8.1980e-01
        5.2251e-01
 5.2251e-01
 2.6925e-01
 3.3865e-01
 6.4846e-01
 4.4578e-01
        1.4076e+00
 1.4076e+00
 1.4076e+00
 9.2806e-01
 1.3521e+00
 6.3438e-01
        6.3656e-01
 7.2080e-01
 2.9090e-01
 3.7840e-01
 7.9533e-01
 3.8418e-01
        3.8106e-01
 5.3581e-01
 3.5801e-01
 3.7876e-01
 3.7222e-01
 6.5609e-01
        2.3395e-01
 5.7781e-01
 5.7781e-01
 2.3036e-01
 2.4825e-01
 3.8297e-01
        5.7330e-01
 1.3216e+00
 1.4162e+00
 1.4162e+00
 1.4162e+00
 1.4345e+00
        8.9885e-01
 3.0550e-01
 3.0797e-01
 8.3597e-01
 3.8201e-01
 1.0067e+00
        1.1539e+00
 1.2216e+00
 7.7741e-01
 1.0968e+00
 1.0968e+00
 5.3752e-01
        7.6167e-01
 4.6788e-01
 5.1095e-01
 5.1095e-01
 6.0616e-01
 3.5347e-01
        2.2074e-01
 3.8267e-01
 9.0392e-01
 6.9524e-01
 9.9816e-01
 9.9816e-01
        8.6893e-01
 2.5062e-01
 2.4534e-01
 2.2018e-01
 1.7710e-01
 1.8072e-01
        1.7173e-01
 1.7620e-01
 3.7973e-01
 2.7630e-01
 9.7758e-01
 3.7362e-01
        4.5648e-01
 4.5648e-01
 4.5648e-01
 8.9757e-01
 1.1866e+00
 1.1866e+00
        1.1866e+00
 1.1866e+00
 1.1065e+00
 1.1053e+00
 1.1053e+00
 1.2459e+00
        1.4842e+00
 1.3045e+00
 1.3045e+00
 9.1448e-01
 9.1448e-01
 9.1448e-01
        9.1448e-01
 9.1448e-01
 9.1448e-01
 5.5521e-01
 6.4831e-01
 6.4831e-01
        6.4831e-01
 1.4550e-01
 1.6875e-02
 5.4630e-01
 6.6514e-01
 6.6514e-01
        6.6514e-01
 1.3668e-01
 3.4680e-01
 3.8111e-01
 6.3015e-01
 1.0091e-01
        3.5359e-01
 2.7803e-01
 1.8782e-01
 4.4537e-01
 6.2101e-01
 4.3076e-01
        6.0447e-01
 5.1171e-01
 4.0462e-01
 2.3045e-01
 1.9783e-01
 3.5822e-01
        3.3828e-01
 3.3595e-01
 1.6303e-01
 1.6476e-02
 1.0588e-01
 2.2545e-01
        2.3547e-01
 3.1898e-01
 8.3324e-01
 7.4998e-01
 7.4998e-01
 7.4998e-01
        7.4998e-01
 2.7040e-01
 3.0753e-01
 3.0753e-01
 1.0086e+00
 2.3735e-01
        2.3735e-01
 3.8740e-01
 3.4584e-02
 2.3563e-02
 1.7487e-02
 2.2524e-01
        5.6763e-01
 3.5332e-01
 1.6705e-01
 2.0874e-01
 2.1706e-01
 3.1040e-02
        1.0697e-01
 2.1142e-01
 1.2531e+00
 5.6807e-01
 5.3003e-01
 7.9124e-01
        2.7965e-01
 8.3861e-01
 8.3861e-01
 8.3861e-01
 8.3861e-01
 3.4574e-01
        2.0063e-01
 1.4579e+00
 1.4579e+00
 1.4579e+00
 4.5944e-01
 5.1578e-01
        5.5061e-01
 9.1884e-01
 9.1884e-01
 5.0185e-01
 1.8762e-01
 2.6732e-01
        6.3838e-02
 8.6092e-02
 1.8220e-01
 1.3817e-01
 4.6766e-02
 1.5872e-01
        5.1411e-01
 5.9338e-01
 4.9004e-01
 2.9336e-01
 4.5936e-01
 6.5895e-01
        6.5895e-01
 5.8662e-01
 1.1247e+00
 1.1247e+00
 8.5293e-01
 8.5293e-01
        5.8886e-01
 5.8886e-01
 7.5076e-01
 4.8772e-01
 4.8772e-01
 4.8772e-01
        4.8772e-01
 4.8772e-01
 4.8772e-01
 7.8811e-01
 7.8811e-01
 7.8811e-01
        7.8811e-01
 8.5266e-01
 8.5266e-01
 8.5266e-01
 8.5266e-01
 8.5266e-01
        8.5266e-01
 4.8452e-01
 5.1356e-01
 3.2334e-01
 2.0928e-01
 3.2721e-01
        2.7124e-01
 5.6335e-01
 5.6670e-01
 1.0768e+00
 1.0296e+00
 1.1251e+00
        1.1251e+00
 1.1251e+00
 1.1851e+00
 1.1794e+00
 1.0698e+00
 1.2552e+00
        8.3360e-01
 8.2638e-01
 8.9863e-01
 9.3075e-01
 9.3075e-01
 9.3075e-01
        8.9210e-01
 1.3786e+00
 7.9786e-01
 7.9786e-01
 7.5605e-01
 1.0572e+00
        1.1003e+00
 9.0538e-01
 6.1415e-01
 1.1842e-01
 5.1867e-01
 5.1867e-01
        5.1867e-01
 5.1867e-01
 1.1736e+00
 1.1736e+00
 2.5690e-02
 9.5149e-03
        4.9891e-02
 1.7984e-01
 2.7615e-01
 2.2094e-01
 5.6417e-01
 6.7879e-01
        6.7879e-01
 7.5894e-01
 4.7662e-01
 6.4988e-01
 6.4988e-01
 6.4988e-01
        6.2377e-01
 4.5390e-01
 7.4126e-01
 6.1639e-01
 2.3702e-01
 2.0708e-02
        3.6505e-02
 1.0179e-01
 2.1960e-01
 2.7477e-01
 1.8582e-01
 2.3996e-01
        5.2015e-01
 4.8178e-01
 7.5256e-01
 3.9807e-01
 1.7079e-01
 1.9019e-01
        1.6223e-01
 5.8374e-02
 2.0759e-01
 4.2515e-01
 5.8774e-01
 8.8252e-01
        8.3078e-01
 8.3078e-01
 9.0155e-01
 9.0155e-01
 9.0155e-01
 1.2381e+00
        7.9450e-01
 4.8495e-01
 3.2776e-01
 9.8135e-01
 9.3746e-01
 7.7676e-01
        1.0082e+00
 1.0082e+00
 9.9604e-01
 9.9604e-01
 6.7938e-01
 6.6089e-01
        5.5446e-01
 5.5446e-01
 4.5656e-01
 2.5264e-01
 2.2905e-01
 2.4986e-01
        1.2625e-01
 8.9605e-02
 2.5235e-01
 1.6226e-01
 9.4650e-02
 1.1683e-02
        1.3698e-02
 2.5751e-02
 8.3049e-02
 5.7547e-02
 7.9198e-02
 4.5832e-01
        3.0228e-01
 2.4902e-01
 7.7067e-01
 6.1388e-01
 6.1388e-01
 1.2738e+00
        1.2738e+00
 1.2738e+00
 1.0615e+00
 9.2717e-01
 9.2717e-01
 9.2717e-01
        5.7762e-01
 6.2033e-01
 6.2033e-01
 6.2033e-01
 1.3087e+00
 1.4785e+00
        1.1074e+00
 1.2240e+00
 1.3784e-01
 2.5708e-01
 2.4475e-01
 6.6318e-01
        4.4331e-01
 3.0154e-01
 7.3158e-01
 5.4362e-01
 3.8229e-02
 3.8229e-02
        1.1115e-01
 5.1004e-01
 6.3055e-01
 5.1021e-01
 5.1021e-01
 4.7925e-01
        5.8418e-01
 5.8418e-01
 5.7569e-01
 6.7111e-01
 2.1988e-01
 1.5619e-01
        3.4812e-01
 5.0376e-01
 5.0376e-01
 7.6910e-01
 7.6910e-01
 3.7994e-01
        3.9101e-01
 1.1652e-01
 3.9849e-01
 3.1127e-01
 6.0069e-01
 5.0453e-01
        5.0453e-01
 5.0453e-01
 5.0453e-01
 5.0453e-01
 4.9026e-01
 1.2402e+00
        3.5610e-01
 3.5610e-01
 1.8404e-02
 5.7359e-02
 6.6578e-02
 1.7500e-01
        4.7172e-01
 6.9604e-01
 6.9604e-01
 4.7002e-01
 3.6696e-01
 2.4427e-01
        2.2340e-01
 1.4269e-01
 2.2644e-01
 1.8322e-01
 1.8322e-01
 3.8744e-01
        2.5336e-01
 3.7130e-01
 2.7079e-01
 4.1227e-01
 9.9098e-01
 7.6561e-01
        1.2709e-01
 8.8733e-01
 1.2337e+00
 1.2337e+00
 1.2867e+00
 1.0136e+00
        6.6570e-01
 6.6570e-01
 2.5704e-01
 3.6231e-01
 4.0194e-01
 3.9876e-01
        4.0779e-01
 3.6882e-01
 4.1599e-01
 8.1137e-01
 5.2304e-01
 4.5304e-01
        5.5296e-01
 9.9734e-01
 8.3182e-01
 8.3182e-01
 1.2408e+00
 1.1786e+00
        1.2056e+00
 1.4689e+00
 6.7612e-01
 5.4392e-01
 4.9141e-01
 3.9579e-01
        3.9545e-01
 5.1848e-01
 3.9817e-01
 6.4047e-01
 3.5840e-01
 3.5840e-01
        5.4396e-01
 1.1874e+00
 1.1874e+00
 1.1874e+00
 1.4215e+00
 1.3832e+00
        1.3832e+00
 1.3832e+00
 1.3832e+00
 1.3832e+00
 1.3934e+00
 8.7623e-01
        9.9240e-01
 4.3367e-01
 3.0350e-01
 5.1115e-01
 5.9578e-01
 3.2788e-01
        4.1701e-01
 7.1869e-01
 3.3205e-01
 6.0167e-01
 1.8407e-01
 1.1240e-01
        4.6937e-02
 2.8399e-02
 2.8399e-02
 2.0452e-02
 4.2786e-02
 2.0595e-01
        2.0595e-01
 4.5622e-01
 5.0547e-01
 1.5974e-01
 1.7081e-01
 2.2919e-01
        2.2919e-01
 2.8507e-01
 3.4186e-01
 8.4830e-01
 8.4830e-01
 3.2336e-03
        4.7636e-01
 4.8103e-01
 4.8103e-01
 6.8471e-01
 4.4244e-01
 4.4244e-01
        4.4244e-01
 2.4289e-01
 6.4192e-01
 8.5054e-02
 8.8158e-02
 3.9113e-01
        1.0085e+00
 3.5260e-01
 7.2933e-01
 2.9406e-01
 2.7344e-01
 1.5715e+00
        1.5715e+00
 1.5715e+00
 1.4325e+00
 1.2503e+00
 3.3297e-01
 2.9046e-01
        5.5020e-02
 2.2318e-02
 4.5775e-01
 4.5775e-01
 4.5775e-01
 9.6575e-01
        4.5371e-01
 8.8962e-01
 5.6074e-01
 7.6344e-01
 6.7879e-01
 7.4757e-01
        5.7044e-01
 9.0053e-01
 9.3264e-01
 6.9312e-01
 6.9312e-01
 1.0023e+00
        1.0023e+00
 1.0023e+00
 7.2602e-01
 1.0504e+00
 1.0176e+00
 1.0176e+00
        1.0176e+00
 1.0176e+00
 5.4671e-01
 5.4671e-01
 8.8500e-01
 1.0383e+00
        1.0383e+00
 1.1399e+00
 7.0956e-01
 7.0956e-01
 4.3720e-01
 3.3800e-01
        3.3800e-01
 3.1007e-01
 4.3335e-01
 8.8060e-01
 8.8060e-01
 9.3447e-01
        8.0414e-01
 6.2590e-02
 7.6888e-02
 3.5360e-01
 5.5334e-01
 6.2750e-01
        1.9525e-01
 2.2812e-01
 3.9576e-01
 1.1878e+00
 9.2213e-01
 4.3937e-01
        4.0354e-01
 3.0465e-01
 2.6529e-01
 3.0958e-01
 5.2364e-01
 6.8809e-01
        7.4789e-01
 8.2197e-01
 9.1930e-01
 9.3839e-01
 1.0589e+00
 5.8922e-01
        3.5678e-01
 4.9147e-02
 2.7491e-02
 4.1700e-02
 1.8671e-02
 1.5741e-02
        2.7159e-02
 2.1531e-02
 2.2645e-02
 4.0540e-02
 5.9050e-02
 1.6699e-01
        3.8672e-01
 4.3764e-01
 6.4677e-01
 3.6514e-01
 4.1490e-01
 4.1490e-01
        9.8321e-01
 9.8321e-01
 9.8321e-01
 1.1094e+00
 1.1094e+00
 2.8456e-01
        2.8456e-01
 1.0068e-01
 3.3122e-03
 4.8707e-03
 1.0532e-01
 7.3130e-01
        7.0189e-01
 8.1151e-01
 4.0153e-01
 2.7014e-01
 1.2489e+00
 9.8467e-01
        9.8467e-01
 9.8467e-01
 8.5092e-01
 7.5533e-01
 7.5533e-01
 4.5710e-01
        4.5710e-01
 2.5935e-01
 2.5935e-01
 4.7326e-01
 4.9878e-01
 3.7332e-01
        7.7837e-01
 1.1025e+00
 3.5578e-01
 6.6356e-01
 9.0276e-01
 4.8397e-01
        5.1201e-01
 3.0092e-01
 1.0346e+00
 1.0346e+00
 7.3056e-01
 7.3056e-01
        7.3056e-01
 1.0530e+00
 9.4784e-01
 1.0487e-01
 9.9516e-02
 9.9516e-02
        6.0025e-01
 5.6222e-01
 7.3348e-01
 1.1678e-01
 1.8322e-01
 9.6832e-02
        1.3785e-01
 4.8794e-01
 8.3691e-01
 8.3691e-01
 7.6231e-02
 7.2241e-01
        8.6616e-01
 8.1500e-01
 8.1500e-01
 7.1206e-01
 2.6792e-01
 1.7788e-01
        3.0177e-01
 7.6426e-01
 1.1961e+00
 9.2595e-02
 2.7032e-01
 1.0138e-01
        8.0243e-02
 2.2998e-01
 2.0529e-01
 1.3812e-01
 1.2172e-01
 3.3227e-01
        6.1592e-01
 4.5810e-01
 3.2061e-01
 5.8130e-01
 7.7053e-01
 7.8998e-01
        7.0089e-01
 8.3332e-01
 8.3332e-01
 8.3332e-01
 7.8813e-01
 7.6556e-01
        8.0997e-01
 8.0997e-01
 1.2050e+00
 1.2050e+00
 9.0374e-01
 9.0374e-01
        9.0374e-01
 9.0374e-01
 9.0374e-01
 9.0641e-01
 4.2096e-01
 3.5141e-01
        3.5141e-01
 9.5991e-02
 2.9371e-02
 4.4957e-02
 3.9224e-02
 3.9224e-02
        3.9224e-02
 5.5287e-02
 1.5559e-01
 1.1881e-01
 3.5689e-01
 3.5689e-01
        3.5689e-01
 5.0482e-01
 7.7478e-01
 9.5377e-01
 1.1450e+00
 8.3760e-01
        8.1986e-01
 4.3532e-01
 3.1463e-01
 2.0661e-01
 2.2912e-01
 2.2912e-01
        1.8919e-01
 1.5257e-01
 2.6493e-01
 9.5966e-01
 1.0508e+00
 2.9464e-01
        5.6671e-01
 6.3435e-01
 3.4699e-01
 7.0757e-02
 8.1919e-01
 6.8317e-01
        5.5723e-01
 3.7967e-03
 3.1446e-01
 4.9175e-01
 5.4275e-01
 5.1111e-01
        4.8901e-01
 2.1529e-01
 1.4765e-01
 1.6967e-01
 2.1867e-01
 2.1867e-01
        2.1867e-01
 1.4964e+00
 1.4964e+00
 1.4964e+00
 7.8236e-01
 7.9373e-01
        7.9373e-01
 7.9373e-01
 6.7019e-01
 6.7019e-01
 1.1388e-01
 1.0993e-01
        5.7745e-02
 5.9260e-02
 3.9973e-01
 5.5487e-01
 4.8097e-01
 1.3342e-01
        3.3989e-01
 5.1706e-01
 3.3072e-01
 6.8190e-01
 6.8190e-01
 5.5445e-01
        2.9669e-01
 5.3787e-02
 5.3787e-02
 5.3787e-02
 6.6438e-02
 5.6269e-02
        6.4728e-02
 5.2897e-01
 6.1928e-01
 6.1928e-01
 8.6896e-01
 1.4364e+00
        1.4364e+00
 1.3602e+00
 3.0691e-01
 9.4380e-01
 1.0254e+00
 1.0115e+00
        1.0115e+00
 1.0115e+00
 1.0115e+00
 8.7967e-01
 8.7967e-01
 8.2322e-01
        8.2322e-01
 8.2322e-01
 4.5987e-01
 6.0118e-01
 9.7328e-01
 7.2301e-01
        7.2301e-01
 7.8151e-01
 7.8151e-01
 9.5205e-01
 1.1797e+00
 1.1527e+00
        1.1527e+00
 1.1527e+00
 1.1527e+00
 1.2990e+00
 6.3762e-01
 4.8643e-01
        4.8643e-01
 4.8643e-01
 4.8643e-01
 4.8643e-01
 3.9505e-01
 9.8449e-02
        3.9421e-01
 3.9421e-01
 6.7329e-01
 6.7329e-01
 7.3600e-01
 7.9648e-01
        5.9572e-01
 5.8222e-01
 7.0092e-01
 2.1091e-01
 1.8746e-01
 2.2193e-01
        1.7565e-01
 1.6175e-01
 9.7673e-02
 1.1412e-01
 9.6651e-02
 6.0327e-02
        3.6479e-02
 1.3914e-01
 4.1881e-01
 5.2310e-01
 7.7079e-01
 6.7420e-01
        7.4777e-01
 1.2447e+00
 8.8877e-01
 2.6868e-01
 4.6434e-01
 4.4319e-01
        1.2603e+00
 1.2812e+00
 1.2812e+00
 1.0044e+00
 1.4748e-01
 2.0869e-01
        4.2487e-01
 2.5098e-01
 3.0450e-01
 3.0450e-01
 2.9947e-01
 7.3270e-01
        8.4620e-01
 3.4006e-01
 6.4020e-02
 8.7265e-02
 8.7265e-02
 7.7566e-02
        4.8149e-02
 1.5334e-01
 2.1052e-01
 5.9386e-01
 2.9933e-01
 2.9933e-01
        4.0861e-01
 6.8734e-01
 7.1536e-01
 4.9370e-01
 6.2136e-01
 2.9201e-01
        2.9816e-01
 4.9757e-01
 7.5797e-01
 6.1977e-01
 6.0103e-01
 6.0103e-01
        4.5949e-01
 4.4701e-01
 1.7364e-01
 3.0406e-01
 4.1943e-01
 3.0675e-02
        1.1093e-01
 1.4049e-01
 1.1679e-01
 2.1562e-01
 2.2833e-01
 4.8466e-01
        5.0550e-01
 1.1807e+00
 1.1807e+00
 1.1807e+00
 7.4636e-01
 7.4954e-01
        6.4628e-01
 6.7522e-01
 6.7522e-01
 6.7522e-01
 5.4710e-01
 7.6486e-01
        9.1583e-01
 6.8179e-01
 2.1062e-01
 2.4927e-01
 2.4927e-01
 2.4594e-01
        2.1329e-01
 2.0815e-01
 4.0849e-01
 8.0113e-01
 9.7793e-01
 9.6750e-01
        9.2694e-01
 6.3746e-01
 9.3991e-01
 9.3991e-01
 8.2354e-01
 8.2354e-01
        8.2354e-01
 5.1617e-01
 4.1969e-01
 4.3544e-01
 4.7710e-01
 3.1460e-01
        9.4336e-01
 1.3155e+00
 9.8266e-01
 5.0131e-01
 5.0131e-01
 1.4111e-01
        2.3629e-01
 2.3629e-01
 1.3419e+00
 1.3419e+00
 1.3419e+00
 1.2704e+00
        1.2704e+00
 1.2423e+00
 1.2423e+00
 1.2423e+00
 1.4892e-02
 9.8062e-03
        2.0819e-02
 2.8385e-02
 4.8044e-01
 1.5565e-02
 7.7151e-02
 7.7151e-02
        1.3549e-01
 1.3306e+00
 1.3306e+00
 4.8835e-01
 5.3536e-01
 5.3536e-01
        5.3536e-01
 6.3288e-01
 7.8674e-03
 7.8674e-03
 5.7159e-02
 4.5090e-02
        1.9906e-01
 6.2581e-01
 6.8106e-01
 7.8796e-01
 1.0824e+00
 1.0599e+00
        1.0599e+00
 1.0599e+00
 8.5498e-01
 8.5498e-01
 8.5498e-01
 8.5498e-01
        6.1729e-01
 6.1729e-01
 6.8816e-01
 4.5024e-01
 4.0598e-01
 5.0144e-01
        3.5546e-01
 2.4570e-01
 1.2777e+00
 9.7150e-01
 1.1916e+00
 1.1916e+00
        1.0033e+00
 5.1166e-01
 3.5030e-01
 3.5030e-01
 5.0373e-01
 7.7475e-01
        7.7475e-01
 7.7475e-01
 7.7475e-01
 4.0832e-01
 2.5933e-01
 4.4162e-01
        7.4208e-01
 1.3087e+00
 1.3087e+00
 1.3087e+00
 1.3087e+00
 1.3087e+00
        1.3087e+00
 9.3660e-01
 7.4829e-01
 7.4829e-01
 7.4829e-01
 7.4829e-01
        1.1134e+00
 4.6549e-01
 8.2818e-01
 8.2818e-01
 8.1977e-01
 8.1977e-01
        1.5719e-01
 2.6444e-01
 4.0810e-01
 1.6106e-01
 5.8000e-01
 7.8037e-01
        6.1180e-01
 1.0993e+00
 6.5905e-01
 6.5905e-01
 6.5905e-01
 6.0488e-01
        6.0488e-01
 6.4797e-01
 4.5619e-01
 6.3704e-01
 4.4524e-01
 3.8416e-01
        2.4626e-01
 5.5667e-01
 2.8516e-01
 1.3605e-01
 1.0913e-01
 6.9337e-02
        2.0063e-01
 9.2051e-02
 1.3668e-01
 1.0963e-01
 6.1907e-01
 2.0314e-01
        7.4704e-01
 7.4704e-01
 8.1641e-01
 5.6092e-01
 2.9212e-01
 2.7437e-01
        1.0915e+00
 6.6140e-01
 8.1476e-01
 8.1476e-01
 8.1476e-01
 7.8010e-01
        5.5798e-01
 5.2799e-01
 6.9555e-01
 6.9555e-01
 1.1553e+00
 1.1094e+00
        6.9057e-01
 6.0538e-01
 9.3155e-01
 6.1273e-01
 1.2953e+00
 8.2609e-01
        1.0247e+00
 1.0883e+00
 9.0195e-01
 9.0195e-01
 8.6204e-01
 3.2043e-01
        3.2043e-01
 5.1179e-01
 3.3003e-01
 5.7345e-01
 5.7345e-01
 5.7345e-01
        1.0556e+00
 4.0905e-01
 3.0408e-01
 7.1591e-02
 1.0558e-01
 1.1099e-01
        8.5387e-01
 7.0325e-01
 1.6070e+00
 1.6449e+00
 1.6449e+00
 1.6449e+00
        1.6449e+00
 5.8259e-01
 5.8259e-01
 5.8259e-01
 1.0029e+00
 5.3308e-01
        5.3308e-01
 8.0344e-01
 8.0344e-01
 8.0344e-01
 8.0344e-01
 6.5846e-01
        6.5846e-01
 5.9354e-01
 5.1021e-01
 4.1530e-01
 2.3814e-01
 1.8368e-01
        2.2146e-01
 2.3660e-01
 2.0648e-01
 4.3440e-01
 2.3723e-01
 1.0389e-01
        1.4498e-01
 4.4554e-01
 9.9262e-01
 9.0629e-01
 6.6043e-01
 5.2772e-01
        3.8086e-01
 3.4799e-01
 3.9623e-01
 2.6673e-01
 6.1035e-01
 5.6063e-01
        6.6775e-01
 9.8979e-01
 8.3130e-01
 7.1811e-01
 4.0241e-01
 2.7168e-01
        5.3635e-01
 4.9771e-01
 2.8500e-01
 4.1957e-01
 7.3641e-01
 6.4953e-01
        6.4526e-01
 1.6126e+00
 1.6126e+00
 1.6126e+00
 1.2207e+00
 1.4117e+00
        1.4117e+00
 1.2895e+00
 1.2895e+00
 1.6048e+00
 4.8953e-01
 4.8953e-01
        1.2002e+00
 1.2002e+00
 4.4965e-01
 4.4965e-01
 4.4965e-01
 6.8934e-01
        5.4660e-01
 5.6651e-01
 8.8203e-01
 4.7281e-01
 9.2739e-01
 9.2739e-01
        9.2739e-01
 9.2739e-01
 7.6695e-01
 7.6695e-01
 8.5352e-01
 7.4299e-01
        7.4299e-01
 7.4299e-01
 8.1483e-01
 1.1363e+00
 1.7713e-01
 9.0300e-02
        4.0920e-01
 7.2524e-01
 6.2995e-01
 4.8354e-01
 3.4293e-01
 1.4117e-01
        1.2066e-01
 6.8951e-01
 1.1614e+00
 1.1614e+00
 1.1614e+00
 1.1614e+00
        8.0074e-01
 8.0074e-01
 3.3156e-01
 4.1901e-01
 4.1901e-01
 4.8769e-01
        4.8769e-01
 5.9297e-01
 4.4503e-01
 2.1376e-01
 1.3010e-01
 6.2238e-03
        7.4039e-02
 3.6313e-01
 8.6929e-01
 6.9733e-01
 4.0551e-01
 5.6706e-01
        9.4227e-01
 9.8222e-01
 1.1476e+00
 7.7682e-01
 7.7682e-01
 1.7215e+00
        8.0736e-01
 8.0935e-01
 8.4528e-01
 4.8299e-01
 9.5575e-01
 8.8649e-01
        2.9448e-01
 2.4692e-02
 2.5756e-02
 2.5251e-02
 1.4117e-01
 2.0401e-01
        2.9750e-01
 3.7848e-01
 9.1717e-01
 9.1717e-01
 1.1566e+00
 1.1566e+00
        8.4153e-01
 1.2929e+00
 1.2929e+00
 9.1686e-01
 9.1686e-01
 9.1686e-01
        1.1005e+00
 1.1005e+00
 1.1005e+00
 1.2104e+00
 4.2231e-02
 3.9590e-02
        5.1992e-02
 1.9224e-02
 5.5519e-01
 4.9457e-01
 4.2108e-01
 4.1925e-01
        1.1333e-01
 1.0543e-01
 1.2402e-01
 6.4932e-01
 6.4932e-01
 5.7665e-01
        4.0882e-01
 1.0660e+00
 8.7086e-01
 1.1912e+00
 7.7435e-01
 6.3760e-01
        6.9551e-01
 7.5627e-02
 5.6916e-02
 4.1995e-02
 6.0423e-02
 8.4225e-02
        9.1049e-02
 1.1323e+00
 5.3979e-01
 6.3074e-01
 6.3074e-01
 4.0841e-01
        4.0841e-01
 1.3479e+00
 1.3479e+00
 1.3479e+00
 1.3479e+00
 1.3479e+00
        7.9961e-01
 1.3430e-01
 1.1019e-01
 6.8535e-02
 9.6289e-02
 4.5591e-02
        1.2372e-01
 8.8430e-02
 7.0025e-02
 5.2570e-02
 3.3389e-01
 2.9920e-02
        2.0359e-02
 6.7962e-02
 2.7700e-01
 3.4685e-01
 4.0310e-01
 6.2802e-01
        1.0341e+00
 1.0341e+00
 7.7097e-01
 5.8225e-01
 1.2750e+00
 1.4782e+00
        3.8013e-01
 3.8013e-01
 3.8025e-01
 2.7848e-01
 7.4935e-01
 9.2989e-01
        9.2989e-01
 8.9273e-01
 7.6856e-01
 7.9239e-01
 5.2262e-01
 3.7510e-01
        3.9010e-01
 3.5548e-01
 2.8720e-01
 5.3844e-01
 5.3844e-01
 5.3844e-01
        5.5088e-01
 7.8274e-01
 4.4820e-01
 8.6055e-01
 7.4096e-01
 6.1609e-01
        8.2364e-01
 5.3520e-01
 8.0442e-01
 8.0442e-01
 4.6720e-01
 8.2165e-01
        1.3450e+00
 1.3450e+00
 1.3450e+00
 1.3450e+00
 1.3450e+00
 1.3450e+00
        1.3450e+00
 1.3450e+00
 1.3710e+00
 1.3577e+00
 1.3577e+00
 1.3577e+00
        1.2367e+00
 1.2367e+00
 1.2367e+00
 5.0737e-01
 6.2852e-01
 6.2852e-01
        3.2216e-01
 2.9641e-01
 2.4946e-01
 2.6089e-01
 4.8197e-01
 3.3710e-01
        4.4333e-01
 5.0468e-01
 4.6788e-01
 4.7804e-01
 4.7804e-01
 4.7804e-01
        4.7804e-01
 3.7259e-01
 3.4969e-01
 2.2897e-01
 2.2897e-01
 2.8825e-01
        5.7600e-02
 1.7376e-01
 1.3975e+00
 1.3975e+00
 1.3975e+00
 1.2113e+00
        1.0081e+00
 2.2065e-01
 8.7614e-02
 6.7545e-02
 2.7056e-01
 1.1697e+00
        1.0560e+00
 1.0560e+00
 1.0560e+00
 1.0560e+00
 1.0986e+00
 1.6939e+00
        8.6448e-01
 8.7500e-01
 8.8905e-01
 2.9297e-01
 7.9902e-01
 7.9902e-01
        7.9902e-01
 7.9902e-01
 7.9902e-01
 5.8477e-01
 1.1547e+00
 7.8697e-01
        1.5631e+00
 1.5631e+00
 8.8270e-01
 4.2099e-01
 4.2099e-01
 4.3743e-01
        3.1958e-01
 6.2070e-01
 2.6861e-01
 2.5699e-01
 2.5699e-01
 6.2372e-01
        3.0306e-01
 5.1175e-01
 5.8508e-01
 7.4135e-01
 7.4135e-01
 7.4135e-01
        1.2587e+00
 1.2587e+00
 1.2587e+00
 5.8930e-01
 7.3894e-01
 7.3894e-01
        7.3894e-01
 2.5642e-01
 2.5642e-01
 3.6882e-01
 3.6882e-01
 3.6882e-01
        7.3315e-01
 6.7142e-01
 7.1029e-01
 8.0390e-01
 1.9447e-01
 1.6339e-01
        2.8417e-01
 2.8146e-01
 8.0078e-01
 5.1902e-01
 3.6911e-01
 4.4098e-01
        2.7166e-01
 4.6342e-01
 4.1267e-01
 4.9053e-01
 2.8559e-01
 2.8559e-01
        1.6300e-01
 2.1866e-01
 6.3575e-01
 2.4754e-01
 7.7241e-01
 4.6431e-01
        4.1765e-01
 4.4894e-01
 3.7975e-01
 3.7975e-01
 3.9336e-01
 3.8701e-01
        5.6952e-01
 4.6527e-01
 6.3794e-01
 6.3794e-01
 7.0741e-01
 5.3425e-01
        5.7636e-01
 4.3295e-01
 6.5004e-01
 4.0002e-01
 4.3398e-01
 4.3398e-01
        1.5360e-01
 5.8502e-01
 5.8502e-01
 4.8569e-01
 9.3064e-01
 7.4464e-01
        7.4464e-01
 8.3817e-01
 1.2128e+00
 1.2128e+00
 1.2128e+00
 6.6075e-01
        6.6075e-01
 8.6533e-01
 8.6533e-01
 7.5156e-01
 9.2969e-01
 9.2969e-01
        8.7939e-01
 1.6854e-01
 2.8091e-02
 2.2024e-01
 5.8378e-01
 1.1022e+00
        4.7497e-01
 5.7941e-01
 7.5177e-01
 6.6255e-01
 2.6648e-01
 3.8327e-01
        4.8424e-01
 5.4757e-02
 1.1971e-01
 1.8995e-01
 1.8995e-01
 1.0970e-01
        6.6334e-02
 3.7630e-01
 8.7324e-01
 1.1280e+00
 1.1280e+00
 1.3398e+00
        1.3398e+00
 1.5126e+00
 1.5126e+00
 9.2516e-01
 5.6371e-01
 6.5436e-01
        8.0320e-01
 5.0875e-01
 4.4180e-01
 3.0866e-01
 5.1065e-01
 5.1065e-01
        9.0242e-02
 7.6105e-02
 5.7066e-01
 7.0887e-01
 4.3121e-01
 4.3121e-01
        2.7936e-01
 2.7936e-01
 4.4719e-01
 4.4719e-01
 6.1442e-01
 3.7377e-01
        3.7377e-01
 6.2496e-01
 3.5480e-01
 5.3019e-01
 5.3019e-01
 2.4200e-02
        2.4594e-01
 5.1331e-01
 5.1331e-01
 6.3031e-01
 4.4384e-01
 6.1473e-01
        9.5594e-01
 5.4822e-01
 4.1063e-01
 8.2623e-01
 7.4633e-01
 8.7020e-01
        8.7020e-01
 8.7020e-01
 4.0038e-01
 4.0038e-01
 2.9159e-01
 3.7460e-01
        5.3845e-01
 5.3845e-01
 5.3845e-01
 6.2072e-01
 5.0699e-01
 1.2045e+00
        1.2045e+00
 1.6214e+00
 1.6214e+00
 9.3409e-01
 9.3409e-01
 9.3409e-01
        9.3409e-01
 8.6057e-01
 8.6057e-01
 8.6057e-01
 8.6057e-01
 4.5168e-01
        4.5168e-01
 4.5168e-01
 6.4100e-01
 4.5454e-01
 3.4907e-01
 8.1069e-01
        5.1877e-01
 4.4136e-01
 4.4136e-01
 6.0010e-01
 5.7255e-01
 5.5610e-01
        6.8007e-01
 6.8007e-01
 4.8792e-01
 4.7847e-01
 8.5615e-01
 4.3751e-01
        1.0063e+00
 1.0063e+00
 5.8241e-01
 7.6897e-01
 5.7486e-01
 5.7486e-01
        4.6158e-01
 1.6485e-01
 1.3005e-01
 4.3761e-01
 4.3761e-01
 5.6141e-01
        1.7179e-01
 2.2362e-01
 2.2362e-01
 4.0525e-01
 1.9136e-01
 1.4952e-01
        6.6224e-01
 9.3835e-01
 4.8257e-01
 5.1311e-01
 8.6681e-01
 9.6914e-01
        9.6914e-01
 5.0906e-01
 7.1588e-01
 4.4562e-01
 3.9189e-01
 3.9189e-01
        4.3767e-01
 7.4938e-01
 7.6071e-01
 6.4179e-01
 1.5990e-01
 4.0224e-02
        9.6792e-02
 3.1236e-02
 2.6698e-02
 8.7269e-02
 8.7269e-02
 2.4812e-01
        2.6383e-01
 2.6383e-01
 1.2872e+00
 9.4373e-01
 9.4373e-01
 6.0456e-02
        6.0456e-02
 6.0456e-02
 6.0456e-02
 6.0456e-02
 6.2236e-01
 4.0860e-01
        8.4186e-01
 7.1890e-01
 9.5395e-01
 5.0402e-01
 5.0402e-01
 8.1332e-01
        6.0612e-01
 6.0612e-01
 8.0060e-01
 8.0060e-01
 1.9887e-01
 1.1098e-01
        9.0794e-02
 6.0738e-01
 7.3338e-01
 7.3338e-01
 7.3338e-01
 3.7033e-01
        3.5388e-01
 3.5388e-01
 3.4925e-01
 5.5218e-01
 5.3001e-01
 5.2605e-01
        2.0038e-01
 1.3997e+00
 6.0093e-01
 7.4957e-01
 7.4957e-01
 9.7135e-01
        9.7135e-01
 5.3935e-01
 8.1113e-01
 6.4907e-01
 9.6015e-01
 1.0038e+00
        5.2775e-01
 9.8425e-01
 1.2250e+00
 1.2587e+00
 4.9473e-01
 6.6704e-01
        8.7158e-01
 5.0015e-01
 1.8844e-01
 2.6954e-01
 2.1523e-01
 6.4709e-01
        8.0854e-01
 3.6902e-01
 6.7312e-01
 4.3842e-01
 3.9848e-01
 3.9848e-01
        3.3810e-01
 6.1778e-01
 1.0255e+00
 7.7559e-01
 7.7559e-01
 1.3088e+00
        1.3235e+00
 1.2829e+00
 1.2095e+00
 1.2095e+00
 2.0781e-01
 3.7087e-01
        1.6571e-01
 1.6571e-01
 1.6571e-01
 1.6571e-01
 5.7756e-02
 2.3375e-01
        2.3326e-01
 4.0433e-01
 2.8122e-01
 9.4007e-02
 7.2961e-02
 2.9124e-01
        8.5123e-01
 7.6440e-01
 5.1249e-01
 6.8720e-01
 4.1212e-01
 1.0909e+00
        7.8190e-01
 4.2937e-01
 4.0757e-01
 5.1591e-01
 5.1591e-01
 3.9641e-01
        5.8629e-01
 1.6592e+00
 1.6592e+00
 1.4502e+00
 5.0218e-01
 5.0218e-01
        5.0218e-01
 1.2847e+00
 1.2847e+00
 1.2847e+00
 7.8723e-01
 7.8723e-01
        1.7718e-01
 2.4509e-01
 1.6525e-01
 8.0002e-01
 1.0664e+00
 1.0646e+00
        8.0940e-01
 7.9877e-01
 6.0958e-01
 3.7762e-01
 5.2058e-01
 5.2058e-01
        4.0562e-01
 4.3294e-01
 4.9594e-01
 5.0627e-01
 2.5416e-01
 2.0863e-01
        2.7016e-01
 1.8332e-01
 1.7206e-01
 1.6948e-01
 1.6948e-01
 7.5020e-02
        6.8099e-02
 1.2493e+00
 6.2352e-01
 6.2352e-01
 5.7380e-01
 5.7380e-01
        5.7380e-01
 8.7103e-01
 8.7103e-01
 6.0122e-01
 4.2316e-01
 4.3259e-01
        8.4298e-01
 6.4914e-01
 1.0766e+00
 1.0766e+00
 6.4930e-01
 6.4930e-01
        6.4930e-01
 5.2740e-01
 5.2740e-01
 5.2740e-01
 5.2740e-01
 6.1054e-01
        6.3935e-01
 6.4286e-01
 3.7838e-01
 6.8366e-01
 6.8366e-01
 5.5528e-01
        5.2120e-01
 5.2120e-01
 4.3090e-01
 4.3090e-01
 4.7184e-01
 6.8701e-01
        1.0242e-01
 1.2700e-01
 7.0091e-02
 2.8408e-02
 3.3655e-02
 2.9777e-01
        3.2475e-01
 6.4238e-01
 5.2936e-01
 5.0851e-01
 1.0980e+00
 4.1015e-01
        9.5671e-01
 9.5671e-01
 1.1976e+00
 1.1976e+00
 7.1647e-01
 7.2082e-01
        4.9925e-01
 7.7522e-01
 2.9331e-01
 8.7754e-01
 1.1997e+00
 1.1997e+00
        1.1997e+00
 1.1997e+00
 1.1997e+00
 8.4781e-01
 5.1719e-01
 3.9705e-01
        1.0593e-01
 5.6260e-01
 2.4760e-01
 5.7494e-01
 4.4549e-01
 3.2695e-01
        3.1493e-01
 1.0568e+00
 1.0568e+00
 1.1454e+00
 1.2276e+00
 1.2276e+00
        6.3876e-01
 1.1334e+00
 7.9074e-01
 5.6651e-01
 6.6958e-02
 7.9475e-02
        5.6863e-01
 6.6939e-01
 6.6584e-02
 7.4884e-02
 6.9266e-02
 1.0797e-01
        1.0244e-01
 9.5045e-01
 5.0697e-01
 4.1879e-01
 4.1879e-01
 4.1879e-01
        6.3171e-01
 1.0839e+00
 1.2101e+00
 1.2101e+00
 8.4930e-01
 8.4930e-01
        6.6812e-01
 6.6812e-01
 1.1931e+00
 1.1931e+00
 1.1931e+00
 1.1931e+00
        1.2107e+00
 1.2107e+00
 5.5039e-01
 2.4320e-01
 4.1387e-01
 7.5911e-01
        8.2230e-01
 5.3435e-01
 2.8280e-01
 7.2693e-01
 5.9253e-01
 4.6176e-01
        4.6643e-01
 3.3836e-01
 3.7540e-01
 8.1277e-01
 5.0001e-01
 3.0968e-01
        3.0968e-01
 3.2185e-01
 3.2185e-01
 2.5732e-01
 4.3060e-01
 4.3060e-01
        1.1884e+00
 1.1884e+00
 1.1270e+00
 1.1270e+00
 2.6532e-01
 2.6532e-01
        2.9819e-01
 2.9819e-01
 2.9819e-01
 4.4740e-01
 6.3500e-01
 7.6580e-01
        7.6580e-01
 9.4621e-01
 1.6812e+00
 1.6812e+00
 5.8932e-01
 5.8932e-01
        1.8509e-01
 1.3959e-01
 1.2970e+00
 1.3478e-01
 7.5312e-01
 8.4949e-01
        2.8505e-01
 6.9780e-01
 4.5173e-01
 6.8098e-01
 6.6267e-01
 7.2690e-01
        4.7971e-01
 3.6781e-01
 5.2775e-01
 5.2775e-01
 4.0606e-01
 4.0606e-01
        4.0606e-01
 4.0606e-01
 4.0606e-01
 4.0606e-01
 4.0606e-01
 6.6868e-01
        5.9579e-01
 5.9579e-01
 8.9541e-01
 8.9541e-01
 8.9541e-01
 8.9541e-01
        8.9541e-01
 8.9541e-01
 1.2482e+00
 8.4424e-01
 5.2907e-01
 6.9141e-01
        8.8996e-01
 5.4914e-01
 7.7553e-01
 7.3545e-01
 7.3545e-01
 7.9950e-01
        1.1498e+00
 1.1498e+00
 7.3735e-01
 7.3735e-01
 7.3735e-01
 7.3735e-01
        7.3735e-01
 5.9503e-01
 1.5736e-01
 1.5736e-01
 4.1368e-01
 3.1876e-01
        4.7623e-01
 4.7623e-01
 4.7623e-01
 4.7623e-01
 5.1210e-01
 4.8566e-01
        5.8505e-01
 2.2356e-01
 2.2855e-01
 2.2950e-01
 4.6733e-01
 3.8557e-01
        1.6843e-01
 4.9854e-01
 6.8542e-01
 4.8092e-01
 7.0720e-01
 8.8742e-01
        4.8869e-01
 3.9252e-01
 3.9252e-01
 5.4150e-01
 7.2019e-01
 4.4172e-01
        2.6708e-01
 5.2753e-01
 9.8562e-01
 9.8534e-01
 9.8534e-01
 7.1031e-01
        4.1519e-01
 4.0952e-01
 8.2289e-02
 1.0579e+00
 8.6675e-01
 8.9587e-01
        6.4263e-01
 9.5553e-01
 7.8125e-01
 5.6811e-01
 9.0225e-01
 4.2610e-01
        4.0455e-01
 4.1668e-01
 4.2615e-01
 6.0792e-01
 4.5365e-01
 1.7583e-01
        1.0114e-01
 1.0114e-01
 1.9660e-01
 1.9660e-01
 1.3127e+00
 1.3127e+00
        5.3249e-01
 5.2338e-01
 5.2338e-01
 4.1045e-01
 8.1859e-01
 5.3141e-01
        6.8901e-01
 2.2557e-01
 4.6244e-01
 2.5940e-01
 7.6489e-01
 7.0698e-01
        7.8251e-01
 5.9415e-01
 2.8922e-01
 2.8979e-02
 5.6924e-02
 3.4089e-01
        1.1648e+00
 1.1924e+00
 1.1924e+00
 1.1088e+00
 9.4475e-01
 9.4475e-01
        9.4475e-01
 9.4475e-01
 9.4475e-01
 1.4673e+00
 1.4673e+00
 1.2181e+00
        1.0655e+00
 1.1342e+00
 1.1342e+00
 1.1342e+00
 5.6644e-01
 5.0219e-01
        3.6991e-01
 5.8028e-01
 1.4453e+00
 1.4453e+00
 1.1563e+00
 7.5055e-01
        8.8518e-01
 1.1479e+00
 9.6295e-01
 4.1204e-01
 8.8300e-01
 8.8300e-01
        1.2035e+00
 1.0702e+00
 1.4897e+00
 9.0407e-01
 9.0407e-01
 6.3935e-01
        6.3935e-01
 1.3915e-01
 9.9922e-02
 1.3369e-01
 4.5483e-01
 4.5483e-01
        2.7884e-01
 9.0508e-01
 9.0508e-01
 9.3462e-01
 4.1530e-01
 4.4279e-01
        4.2457e-01
 8.2814e-01
 7.4723e-01
 6.8982e-01
 5.6912e-01
 5.6912e-01
        6.3670e-02
 3.4405e-02
 6.6665e-01
 9.5161e-01
 9.5161e-01
 8.3900e-01
        9.8505e-01
 5.8442e-01
 4.7836e-01
 6.6642e-01
 6.6642e-01
 9.9428e-01
        9.9428e-01
 1.2950e-01
 4.6523e-01
 7.3442e-01
 7.7014e-01
 5.4135e-01
        5.5090e-01
 3.9223e-01
 9.4750e-01
 9.4750e-01
 5.7467e-01
 2.0385e-01
        1.7539e-01
 2.3217e-01
 2.3217e-01
 5.0157e-01
 4.5769e-01
 6.4309e-01
        6.4309e-01
 1.4041e+00
 1.3927e+00
 8.3677e-01
 6.7119e-01
 2.7186e-01
        5.5609e-01
 5.9670e-01
 5.9670e-01
 1.8473e-01
 3.3578e-01
 4.9672e-01
        4.9672e-01
 8.7174e-01
 1.7085e-01
 2.3012e-01
 1.5367e-01
 4.6870e-01
        3.1129e-01
 4.2963e-01
 1.3065e+00
 1.3065e+00
 1.1366e+00
 1.1366e+00
        1.0514e+00
 1.0514e+00
 1.1447e+00
 5.5192e-01
 5.2916e-01
 5.2916e-01
        5.2688e-01
 7.0982e-01
 7.0982e-01
 7.0982e-01
 7.0262e-01
 7.0262e-01
        2.2093e-01
 2.1335e-01
 1.0463e+00
 5.8998e-01
 1.2140e+00
 1.4887e+00
        1.4887e+00
 1.1643e+00
 1.1643e+00
 1.3319e+00
 1.0888e+00
 1.2497e+00
        5.9972e-01
 2.4827e-01
 3.0191e-01
 6.2891e-01
 6.1558e-01
 6.1558e-01
        7.1796e-01
 4.3161e-01
 5.8541e-01
 5.8541e-01
 7.3612e-01
 5.1065e-01
        1.0568e+00
 9.2047e-01
 9.2047e-01
 8.8905e-01
 6.8468e-01
 7.0395e-01
        7.8554e-01
 8.5663e-01
 9.3010e-01
 9.3010e-01
 9.3010e-01
 7.7633e-01
        5.3066e-01
 9.7981e-01
 8.9409e-01
 6.9420e-01
 1.0609e+00
 8.4771e-02
        5.1432e-02
 2.7786e-01
 9.0374e-01
 9.0374e-01
 9.0374e-01
 8.7694e-01
        9.9225e-01
 7.3737e-01
 5.7968e-01
 1.1363e+00
 1.0222e+00
 4.9948e-01
        4.9948e-01
 4.9948e-01
 6.9235e-01
 5.1166e-01
 1.0640e+00
 1.2161e+00
        8.0681e-01
 5.2838e-01
 5.8951e-01
 1.9258e-01
 3.4082e-01
 3.3221e-01
        1.0799e+00
 1.0799e+00
 1.0799e+00
 1.0799e+00
 1.0584e+00
 8.4259e-01
        8.4259e-01
 8.4259e-01
 1.0198e+00
 1.1945e+00
 1.0275e+00
 1.0275e+00
        6.5998e-01
 9.2073e-01
 9.4766e-01
 7.1790e-01
 5.7479e-01
 6.5567e-01
        6.0003e-01
 5.4604e-01
 5.4604e-01
 4.4874e-01
 4.4874e-01
 3.3123e-01
        8.1379e-01
 8.1379e-01
 5.1138e-01
 4.7624e-01
 7.0616e-01
 7.5570e-01
        8.2358e-01
 8.2358e-01
 6.6134e-01
 4.2789e-01
 6.2527e-01
 3.6625e-01
        1.2211e-01
 4.0654e-01
 9.1244e-01
 8.3555e-01
 4.2998e-01
 2.7163e-01
        2.7357e-01
 5.6415e-01
 9.1784e-01
 6.0774e-01
 4.0485e-01
 2.3024e-01
        3.5565e-01
 3.2193e-01
 1.8890e-01
 9.8664e-02
 9.8664e-02
 1.1393e-01
        2.3615e-01
 1.2132e-02
 8.1367e-02
 6.6773e-02
 6.9124e-02
 6.3643e-02
        1.9036e-01
 1.9036e-01
 1.9036e-01
 1.9036e-01
 1.1395e+00
 1.4715e+00
        1.7157e+00
 1.7157e+00
 1.9271e+00
 1.9271e+00
 1.9271e+00
 4.6683e-01
        2.9533e-01
 6.0163e-01
 9.6780e-01
 6.3213e-01
 6.3213e-01
 1.2619e+00
        9.4864e-01
 9.4864e-01
 9.4864e-01
 9.4864e-01
 9.4864e-01
 9.4864e-01
        9.4864e-01
 4.0405e-01
 2.3540e-01
 1.0433e+00
 1.0433e+00
 1.0433e+00
        1.0433e+00
 1.0289e+00
 1.0289e+00
 1.0289e+00
 1.0289e+00
 1.3394e+00
        1.1191e+00
 1.0547e+00
 6.8205e-01
 2.3021e-01
 3.6022e-01
 2.6967e-01
        1.9924e-01
 3.0264e-01
 8.8347e-01
 7.0910e-01
 7.0495e-01
 7.0495e-01
        7.0495e-01
 5.5390e-01
 5.5390e-01
 5.5390e-01
 8.0321e-01
 8.0321e-01
        1.1315e+00
 1.1315e+00
 2.1102e-04
 4.2274e-05
 2.8570e-05
 5.6860e-03
        5.3337e-02
 1.1004e+00
 1.6901e+00
 1.6787e+00
 1.1139e+00
 1.1139e+00
        1.0116e+00
 1.1178e-01
 1.2934e-01
 1.1989e-01
 2.3245e-01
 1.6650e-01
        1.7526e-01
 4.3731e-01
 2.3717e-01
 3.0533e-01
 4.2585e-01
 2.4695e-01
        2.1978e-01
 2.2462e-01
 2.2462e-01
 2.8952e-01
 2.6001e-01
 6.5205e-01
        6.7697e-01
 5.8391e-01
 6.1380e-01
 8.2686e-01
 8.0813e-01
 8.0813e-01
        8.4721e-01
 8.4721e-01
 8.4721e-01
 5.2631e-01
 5.2631e-01
 5.2631e-01
        6.1221e-01
 8.4073e-01
 7.0459e-01
 2.2581e-01
 2.9179e-01
 3.4656e-01
        2.7099e-01
 2.1324e-01
 2.2469e-01
 2.2469e-01
 2.2469e-01
 6.1658e-01
        9.4543e-01
 1.3002e+00
 7.0472e-01
 9.8129e-01
 9.8129e-01
 6.4011e-01
        6.5387e-01
 5.3417e-01
 5.3417e-01
 7.3123e-01
 9.3478e-01
 9.4457e-01
        9.7699e-01
 9.7699e-01
 5.7645e-01
 7.6347e-01
 6.9358e-01
 2.8217e-01
        7.6815e-01
 2.8017e-01
 2.0813e-01
 1.4305e-01
 2.0229e-01
 4.6600e-01
        3.7748e-01
 4.4922e-01
 1.0571e+00
 1.0379e+00
 9.7284e-01
 3.1785e-01
        4.3632e-01
 6.1279e-01
 3.8372e-01
 3.8372e-01
 2.0827e-01
 7.6460e-01
        4.3734e-01
 5.5550e-01
 5.4528e-01
 5.4528e-01
 5.4528e-01
 5.4528e-01
        5.4528e-01
 5.4528e-01
 8.7826e-01
 8.7826e-01
 8.7826e-01
 8.7826e-01
        8.7826e-01
 8.7826e-01
 8.7826e-01
 8.7826e-01
 8.7826e-01
 8.7826e-01
        5.5615e-01
 5.0840e-01
 2.2506e-01
 2.9432e-01
 2.3558e-01
 4.2784e-01
        5.0134e-01
 4.3721e-01
 1.4131e+00
 1.4131e+00
 9.7111e-01
 7.2028e-01
        5.9233e-01
 1.1282e+00
 8.0012e-01
 1.2625e+00
 1.3254e+00
 1.3254e+00
        1.3254e+00
 1.3254e+00
 1.3254e+00
 1.3254e+00
 1.0560e+00
 3.2046e-01
        5.7796e-01
 6.4016e-01
 2.0214e-01
 1.9718e-01
 4.9451e-01
 5.4123e-01
        4.0797e-01
 2.6733e-01
 2.6733e-01
 2.2856e-01
 3.2749e-01
 3.1083e-01
        4.5368e-01
 7.2502e-01
 8.1744e-01
 7.0760e-01
 5.2102e-02
 9.2151e-02
        1.7135e-01
 2.3891e-01
 7.1979e-01
 8.5172e-01
 8.5172e-01
 1.0185e+00
        9.5338e-01
 7.1617e-01
 7.8544e-01
 9.6581e-01
 9.3967e-01
 7.6292e-01
        7.6292e-01
 1.1119e-01
 1.4547e-01
 6.6278e-01
 7.8228e-01
 6.1292e-01
        9.2749e-01
 9.5762e-01
 5.2872e-01
 4.4263e-01
 6.4928e-01
 4.7648e-01
        8.9356e-03
 6.9716e-03
 1.0679e-02
 3.9581e-02
 7.4080e-01
 9.8249e-01
        1.1918e+00
 3.8048e-01
 5.9096e-01
 6.0643e-01
 7.4237e-01
 7.4237e-01
        8.4684e-02
 7.9441e-02
 1.0317e-01
 7.3517e-02
 8.5730e-02
 1.3812e-01
        2.2539e-01
 7.4370e-01
 6.3534e-01
 8.2867e-01
 7.4802e-01
 7.7908e-02
        7.1658e-01
 1.8074e-01
 6.0780e-01
 5.9285e-01
 6.9391e-01
 5.1962e-01
        3.4668e-01
 8.7475e-01
 5.8790e-01
 7.4537e-01
 1.1481e+00
 7.8233e-01
        7.8233e-01
 1.1305e+00
 1.2887e+00
 1.2887e+00
 5.8923e-01
 4.6389e-01
        5.7267e-01
 1.0740e+00
 1.0740e+00
 1.2108e+00
 1.2108e+00
 5.4906e-01
        1.1753e-01
 5.0408e-01
 7.7255e-01
 7.7255e-01
 7.7255e-01
 5.3740e-02
        1.6960e-02
 1.4632e-01
 1.3506e-01
 2.6454e-01
 3.3773e-01
 5.9709e-01
        6.9397e-01
 2.0290e-01
 1.5009e-01
 1.2214e-01
 1.9890e-01
 1.8567e-01
        5.4100e-01
 5.4100e-01
 5.2770e-01
 1.1499e+00
 1.1499e+00
 1.0544e+00
        6.8500e-01
 6.8500e-01
 6.8690e-01
 9.6505e-01
 1.2400e+00
 1.2400e+00
        1.2400e+00
 1.7676e+00
 1.2295e+00
 1.0315e+00
 1.2504e+00
 9.6355e-01
        7.5079e-01
 9.7697e-01
 6.3811e-01
 4.5905e-01
 4.7740e-01
 7.9233e-01
        7.9233e-01
 8.1895e-01
 4.6778e-01
 9.2694e-01
 6.8525e-01
 6.2680e-01
        6.2680e-01
 6.2680e-01
 6.2680e-01
 6.2680e-01
 6.2680e-01
 2.0229e-01
        2.0229e-01
 2.8469e-01
 6.5009e-02
 1.9967e-01
 1.5739e-01
 5.6700e-01
        1.1665e+00
 4.3187e-01
 6.2973e-01
 7.0503e-01
 5.2127e-01
 5.2127e-01
        2.6435e-01
 2.7579e-01
 6.6484e-01
 6.6484e-01
 7.5992e-01
 1.0156e+00
        1.0156e+00
 1.0156e+00
 1.0156e+00
 8.4692e-01
 5.8776e-01
 7.7651e-01
        5.8172e-01
 5.8172e-01
 4.8848e-01
 4.8848e-01
 9.0082e-01
 1.0341e+00
        1.0207e+00
 1.0207e+00
 1.0207e+00
 5.3256e-01
 7.5114e-01
 7.5114e-01
        7.5114e-01
 7.5114e-01
 7.5114e-01
 5.2920e-01
 6.3999e-01
 6.3999e-01
        1.1286e+00
 1.1286e+00
 5.2621e-01
 1.0240e+00
 7.3706e-01
 1.0536e+00
        6.6344e-01
 3.2399e-01
 1.9496e-01
 1.9496e-01
 1.9389e-01
 2.2581e-01
        1.9929e-01
 4.7921e-02
 1.0427e-02
 8.4770e-03
 9.7926e-03
 1.1370e-02
        2.8492e-01
 8.7481e-01
 3.7986e-01
 1.0071e+00
 1.0071e+00
 1.0071e+00
        6.8203e-01
 6.8203e-01
 6.8203e-01
 5.3395e-01
 4.3762e-01
 5.5521e-01
        8.9304e-01
 7.5798e-01
 5.3556e-01
 5.6868e-01
 4.8043e-01
 2.8208e-01
        4.2905e-01
 7.6348e-01
 2.0267e-01
 2.1595e-01
 4.5104e-01
 8.1966e-01
        8.1966e-01
 5.1790e-01
 5.1790e-01
 6.9345e-01
 6.9345e-01
 1.1585e+00
        1.1245e+00
 1.1245e+00
 1.1245e+00
 1.1245e+00
 1.1245e+00
 1.1245e+00
        1.1245e+00
 5.1338e-01
 3.3692e-01
 5.8560e-01
 5.8560e-01
 4.9291e-01
        3.6979e-01
 3.6979e-01
 1.1074e+00
 1.1074e+00
 1.0621e+00
 1.1185e+00
        8.0488e-01
 5.7709e-01
 5.7709e-01
 5.7709e-01
 4.0523e-01
 3.7876e-01
        5.5952e-01
 9.1289e-01
 1.0753e+00
 5.0228e-01
 5.0754e-02
 2.9504e-01
        3.9925e-01
 3.2952e-01
 5.6770e-02
 4.4550e-03
 5.3378e-03
 3.2300e-03
        2.7113e-03
 2.4971e-02
 2.4971e-02
 1.2843e-02
 1.2843e-02
 9.2640e-02
        9.2640e-02
 1.3950e-01
 1.3950e-01
 1.3232e-01
 1.1881e-01
 1.3134e-02
        2.4216e-02
 7.1448e-02
 7.1448e-02
 1.5345e-01
 4.5356e-01
 3.4493e-01
        2.9603e-01
 1.4856e-01
 9.2999e-01
 8.2413e-02
 5.8753e-01
 5.5549e-01
        5.5549e-01
 5.5549e-01
 5.5549e-01
 6.9676e-01
 6.9676e-01
 5.1619e-01
        1.0287e+00
 1.2567e+00
 1.2567e+00
 1.4719e+00
 1.4719e+00
 1.4719e+00
        1.4719e+00
 1.4719e+00
 1.4719e+00
 1.9243e-01
 1.9243e-01
 9.4917e-01
        9.6808e-01
 9.6808e-01
 8.1973e-01
 8.1973e-01
 5.9160e-01
 7.4138e-01
        2.3002e-01
 5.8786e-01
 1.1923e+00
 9.4101e-01
 9.4101e-01
 8.2001e-01
        5.6027e-01
 4.3860e-01
 7.6701e-02
 7.2669e-02
 9.8762e-01
 9.4992e-01
        1.0482e+00
 7.9193e-01
 9.0763e-01
 7.2493e-01
 1.9404e-01
 4.9806e-01
        4.3652e-01
 3.0686e-01
 3.6836e-01
 6.7896e-01
 5.8382e-01
 9.2525e-01
        9.2525e-01
 9.2525e-01
 9.2525e-01
 9.6810e-01
 6.9635e-01
 6.9635e-01
        8.5542e-01
 4.6851e-02
 6.2446e-02
 6.5425e-02
 4.4325e-02
 4.3399e-02
        1.0330e-01
 2.5969e-01
 1.4948e-01
 1.1535e+00
 1.3048e+00
 4.4671e-01
        1.0007e+00
 2.8025e-01
 3.4503e-01
 6.0780e-01
 6.0780e-01
 6.0780e-01
        6.0780e-01
 8.5562e-01
 2.3743e-01
 2.3743e-01
 1.2084e-01
 1.3680e+00
        1.3272e+00
 1.1994e+00
 9.7365e-01
 1.0358e+00
 1.5451e+00
 1.5451e+00
        1.3827e+00
 1.3827e+00
 1.3827e+00
 1.3827e+00
 9.6051e-02
 1.0414e-01
        8.0484e-02
 1.4709e-01
 4.6524e-01
 9.8118e-01
 8.6674e-01
 7.4261e-01
        7.9390e-01
 8.0928e-01
 7.9761e-01
 1.1485e-01
 1.0803e-01
 1.0803e-01
        9.4337e-01
 9.4337e-01
 6.1236e-01
 7.3257e-01
 3.7343e-01
 9.7116e-01
        8.9086e-01
 8.9086e-01
 6.1902e-01
 3.1296e-01
 3.1296e-01
 9.6423e-01
        9.6423e-01
 9.6423e-01
 8.9547e-01
 8.9547e-01
 8.9547e-01
 1.0293e-01
        7.9963e-02
 1.3867e-02
 7.4404e-02
 1.4177e-01
 2.8492e-01
 6.2274e-01
        6.2274e-01
 6.2274e-01
 9.8789e-01
 6.2634e-01
 6.2634e-01
 5.7088e-01
        5.7088e-01
 5.7088e-01
 5.7088e-01
 5.7088e-01
 5.7088e-01
 9.6488e-01
        1.1074e+00
 6.9746e-01
 1.2659e+00
 1.2655e+00
 1.3221e+00
 1.3616e+00
        1.3616e+00
 7.5758e-01
 8.0014e-01
 9.4616e-01
 6.3685e-01
 1.2469e+00
        1.2469e+00
 1.2469e+00
 7.1529e-01
 8.5091e-01
 5.9996e-01
 2.6731e-01
        1.1711e-01
 1.3096e-01
 1.0738e-01
 1.1338e-01
 1.0020e+00
 1.0556e+00
        4.4174e-01
 1.9094e-01
 1.9094e-01
 7.9456e-01
 8.1724e-01
 6.3747e-01
        2.7026e-01
 2.7026e-01
 2.7026e-01
 6.1677e-01
 1.1127e+00
 7.3858e-01
        7.8085e-01
 1.0046e+00
 5.1783e-01
 7.8663e-01
 1.8718e-01
 5.4403e-01
        6.4406e-01
 3.9670e-01
 5.5116e-01
 6.5180e-01
 8.2505e-01
 5.8995e-01
        5.8910e-01
 7.4724e-01
 4.5900e-01
 4.6230e-01
 5.1878e-01
 5.1878e-01
        5.4480e-01
 7.2279e-01
 7.2279e-01
 6.3908e-01
 5.0666e-01
 6.8999e-01
        6.8999e-01
 1.0305e-01
 1.0399e-01
 1.0744e-01
 1.1902e-02
 1.2782e-02
        1.2927e-01
 1.4840e-01
 6.3891e-01
 8.8668e-01
 1.5946e-01
 1.3567e-02
        4.6492e-02
 1.8888e-01
 9.7286e-02
 7.6163e-02
 4.7365e-02
 2.4762e-02
        1.2906e-02
 1.9935e-02
 6.0848e-02
 1.3910e-01
 1.2200e-01
 1.6112e-01
        6.3490e-01
 6.3490e-01
 5.7559e-01
 2.0450e-01
 6.8671e-01
 9.0132e-01
        5.7152e-01
 5.2361e-01
 9.3907e-01
 9.3907e-01
 9.3907e-01
 9.3907e-01
        8.0978e-01
 8.0978e-01
 8.0978e-01
 6.9741e-01
 6.9741e-01
 7.4644e-01
        3.1358e-01
 3.1358e-01
 1.7679e-01
 2.5831e-01
 3.1308e-01
 3.1308e-01
        3.1308e-01
 3.1308e-01
 3.1308e-01
 3.1308e-01
 9.1256e-01
 9.1256e-01
        9.1256e-01
 9.1256e-01
 1.0077e+00
 1.2216e+00
 1.0778e+00
 1.0778e+00
        7.2386e-01
 6.6749e-01
 6.6749e-01
 9.9858e-01
 1.0488e+00
 1.7503e-01
        3.5808e-01
 3.3737e-01
 5.3570e-01
 5.3509e-01
 2.5314e-01
 7.1371e-02
        6.9830e-02
 6.2112e-02
 1.5136e-01
 6.2011e-01
 2.9553e-02
 5.5604e-01
        2.4102e-01
 2.4255e-01
 5.2064e-01
 8.3257e-01
 3.5457e-01
 3.9053e-01
        4.8665e-01
 7.9595e-01
 7.9527e-01
 5.8977e-01
 5.8977e-01
 5.8977e-01
        3.5067e-01
 2.6639e-01
 4.1212e-01
 5.7627e-01
 7.0761e-01
 5.6504e-01
        7.9617e-02
 7.5515e-01
 7.5515e-01
 7.3034e-01
 4.4185e-01
 8.5365e-01
        1.2910e+00
 1.2910e+00
 4.6962e-01
 5.7072e-01
 5.7072e-01
 3.8781e-01
        4.0195e-01
 8.6629e-01
 6.2842e-01
 7.5016e-01
 7.5016e-01
 9.5022e-01
        1.8850e-01
 1.0584e-01
 6.7188e-02
 1.6080e-01
 1.0971e-01
 2.5302e-01
        1.6350e-01
 3.8482e-02
 1.2912e-02
 9.8007e-03
 3.5062e-03
 1.3383e+00
        1.3383e+00
 9.0665e-01
 5.5218e-01
 4.1126e-01
 1.0629e+00
 1.0629e+00
        1.0629e+00
 1.0629e+00
 1.0629e+00
 1.0629e+00
 7.9655e-01
 5.2419e-01
        1.4069e-01
 1.6697e-02
 5.4343e-02
 5.2158e-02
 7.1355e-02
 2.7170e-02
        3.4180e-02
 5.2198e-02
 1.1425e-01
 8.9366e-02
 9.0287e-01
 9.0287e-01
        9.2237e-01
 2.7376e-02
 3.6633e-02
 9.1666e-02
 1.0884e-01
 6.9177e-01
        7.8428e-01
 8.8551e-01
 4.3440e-01
 3.2171e-01
 1.3753e-01
 1.3753e-01
        1.9021e-01
 1.0180e-01
 9.2604e-01
 5.9293e-01
 1.0553e-01
 5.9822e-02
        3.3205e-01
 8.1944e-01
 8.1944e-01
 8.1944e-01
 2.2878e-01
 1.4628e-02
        1.9296e-02
 2.6829e-02
 3.2550e-02
 1.5333e-01
 2.2699e-01
 7.5066e-01
        7.5066e-01
 5.5621e-01
 5.5621e-01
 5.8534e-01
 7.1595e-01
 3.7757e-01
        4.9703e-01
 4.7826e-01
 5.1292e-01
 8.2811e-01
 1.0906e+00
 7.6615e-01
        3.5069e-01
 6.8069e-01
 7.5335e-01
 7.5335e-01
 7.7053e-01
 5.1304e-01
        9.2803e-01
 9.2803e-01
 9.2803e-01
 9.2803e-01
 1.2136e+00
 1.2136e+00
        1.2136e+00
 1.2136e+00
 1.2136e+00
 1.2136e+00
 5.3529e-01
 2.0659e-01
        4.4769e-01
 1.9318e-01
 1.9318e-01
 6.1430e-01
 6.1430e-01
 6.1430e-01
        6.6876e-01
 6.6876e-01
 8.2223e-01
 8.2223e-01
 6.2878e-02
 5.7366e-01
        5.7366e-01
 3.2449e-01
 3.9903e-01
 3.9903e-01
 4.0362e-01
 5.4587e-01
        1.4233e+00
 1.4233e+00
 7.2978e-01
 7.7859e-01
 7.8420e-01
 7.3046e-01
        1.4504e+00
 1.4504e+00
 4.5664e-01
 7.3780e-01
 8.7346e-01
 1.0100e+00
        1.0100e+00
 8.5469e-01
 8.5469e-01
 8.5469e-01
 9.4467e-01
 1.0245e+00
        1.0245e+00
 1.0245e+00
 1.0245e+00
 1.0245e+00
 6.0783e-01
 6.8688e-01
        6.3963e-01
 7.2002e-01
 7.2002e-01
 4.7701e-01
 4.7701e-01
 1.9854e-01
        8.4535e-01
 8.4385e-01
 8.6718e-01
 8.2805e-01
 8.2805e-01
 1.2781e+00
        4.0416e-01
 4.0416e-01
 5.8211e-01
 5.8211e-01
 6.2777e-01
 6.5083e-01
        9.7568e-01
 8.4736e-01
 8.6203e-01
 8.6203e-01
 8.6203e-01
 7.2148e-01
        9.5628e-01
 9.5628e-01
 9.5628e-01
 1.8665e-01
 3.4614e-01
 6.8765e-01
        8.5577e-01
 2.8421e-01
 1.0811e+00
 1.0099e+00
 9.9276e-01
 1.2217e+00
        1.0444e+00
 1.0444e+00
 1.0905e+00
 1.0400e+00
 7.6593e-01
 1.3446e+00
        5.0697e-01
 8.2227e-01
 8.6631e-01
 3.7392e-01
 3.8866e-01
 3.9300e-01
        1.1823e-01
 1.3065e-02
 8.5572e-03
 5.4713e-02
 9.2027e-02
 4.0743e-01
        4.0743e-01
 5.4058e-01
 3.2833e-01
 1.1435e-01
 2.8292e-01
 2.8292e-01
        2.2524e-01
 1.5650e-01
 2.1848e-01
 7.6880e-01
 7.6880e-01
 7.6880e-01
        4.7474e-01
 6.6311e-01
 5.6547e-01
 1.0473e+00
 8.7283e-01
 8.7283e-01
        8.7283e-01
 8.7283e-01
 7.1970e-01
 7.1970e-01
 7.1970e-01
 8.0791e-01
        8.0791e-01
 8.0791e-01
 9.7808e-01
 7.0629e-01
 4.6139e-01
 4.6139e-01
        6.2701e-01
 1.3338e-01
 1.3338e-01
 6.1694e-01
 6.4316e-01
 9.6000e-01
        5.5142e-01
 3.6397e-01
 3.6397e-01
 1.9504e-01
 2.7538e-02
 1.9271e-02
        4.6063e-02
 5.5976e-01
 2.4892e-01
 2.4892e-01
 5.8159e-01
 3.6238e-01
        3.6238e-01
 3.6238e-01
 3.6238e-01
 3.6238e-01
 9.7639e-01
 9.7639e-01
        9.7639e-01
 9.7639e-01
 9.7639e-01
 7.0261e-01
 7.0261e-01
 7.1019e-01
        3.3461e-01
 2.5973e-01
 1.8280e-01
 1.4165e-01
 3.7288e-01
 4.5925e-01
        3.6953e-01
 4.4797e-01
 4.8621e-01
 1.9914e-01
 2.9143e-01
 3.9361e-01
        2.6422e-01
 1.9418e-01
 4.2781e-01
 8.7250e-01
 6.8818e-01
 6.3213e-01
        5.3414e-01
 3.9863e-01
 4.7460e-01
 8.6840e-01
 9.1779e-01
 3.5849e-01
        3.1370e-01
 1.5074e+00
 7.8475e-01
 6.3626e-01
 5.5530e-02
 1.0280e+00
        7.5866e-01
 7.5866e-01
 9.4229e-01
 1.0663e+00
 8.3847e-01
 2.7018e-01
        8.8298e-01
 4.1667e-01
 6.2083e-01
 6.2083e-01
 6.2083e-01
 7.7167e-01
        7.7167e-01
 7.7167e-01
 9.7835e-01
 4.3276e-01
 1.0491e+00
 4.3928e-01
        4.3928e-01
 1.1810e+00
 1.1810e+00
 1.1810e+00
 8.5877e-01
 1.2262e+00
        1.2262e+00
 1.2262e+00
 1.2262e+00
 1.3716e+00
 1.3716e+00
 4.6555e-01
        4.6555e-01
 4.6555e-01
 6.7681e-01
 7.8368e-01
 6.5115e-01
 7.9850e-01
        7.4027e-01
 1.1172e+00
 1.0375e+00
 7.4354e-01
 7.4354e-01
 6.5392e-01
        6.1598e-01
 5.0669e-01
 5.9172e-01
 1.1577e+00
 1.1577e+00
 3.9208e-02
        3.9208e-02
 1.5193e-02
 1.4262e-01
 9.0583e-02
 2.7812e-01
 3.1379e-01
        6.4039e-01
 6.6284e-01
 8.0442e-01
 6.4510e-01
 3.7146e-01
 5.6479e-01
        5.6479e-01
 5.6479e-01
 5.6479e-01
 4.0772e-01
 4.0772e-01
 4.1019e-01
        3.8825e-01
 8.1596e-01
 8.1596e-01
 8.1596e-01
 8.1596e-01
 8.1596e-01
        8.1596e-01
 7.8773e-01
 1.0917e+00
 1.0917e+00
 1.0917e+00
 6.1911e-01
        7.0575e-01
 4.9623e-01
 3.7333e-01
 7.8255e-01
 1.2760e+00
 6.4786e-01
        6.7325e-01
 5.7491e-01
 5.7491e-01
 5.7491e-01
 5.5444e-01
 6.7323e-01
        7.9694e-01
 7.9694e-01
 1.4183e+00
 9.9251e-01
 7.9488e-01
 7.9488e-01
        7.9488e-01
 1.1307e+00
 1.0649e+00
 9.0563e-01
 9.0563e-01
 9.0563e-01
        9.0563e-01
 7.2133e-01
 6.8030e-01
 6.8030e-01
 6.8030e-01
 6.8030e-01
        5.5435e-01
 6.4522e-01
 6.4522e-01
 6.4522e-01
 6.4522e-01
 6.4522e-01
        5.1524e-01
 5.1524e-01
 5.1524e-01
 5.1524e-01
 4.1789e-01
 4.1789e-01
        4.1789e-01
 4.1789e-01
 3.1821e-01
 3.1821e-01
 6.6207e-01
 9.4532e-01
        8.8618e-01
 8.8618e-01
 1.0225e+00
 5.1697e-01
 4.2443e-01
 8.9247e-01
        8.1640e-01
 8.1640e-01
 7.0280e-01
 3.8104e-01
 2.3027e-01
 3.4081e-01
        1.9419e-01
 9.6365e-01
 9.5016e-01
 7.0033e-01
 7.0033e-01
 1.0483e+00
        7.2656e-01
 7.2656e-01
 1.1980e-01
 8.8654e-01
 4.1595e-01
 7.0925e-01
        9.3006e-01
 4.7804e-01
 2.9627e-01
 2.4181e-01
 3.2087e-01
 6.1002e-01
        1.0381e-01
 9.6459e-02
 7.6608e-02
 2.1793e-01
 7.7096e-01
 6.9061e-01
        4.0789e-01
 6.8748e-01
 1.2854e+00
 1.2854e+00
 1.2854e+00
 1.2854e+00
        1.2854e+00
 4.3747e-01
 4.4720e-02
 9.6124e-02
 2.8060e-02
 1.4552e-01
        3.4439e-01
 3.7125e-01
 3.7892e-01
 9.3666e-01
 9.1985e-01
 8.9968e-01
        9.5913e-01
 8.8800e-01
 3.0868e-01
 7.0765e-01
 9.4722e-01
 4.8520e-01
        4.8520e-01
 4.8520e-01
 9.8025e-01
 9.8025e-01
 9.8644e-01
 6.2743e-01
        7.9639e-01
 5.9320e-01
 6.6315e-01
 6.6315e-01
 5.8910e-01
 5.8910e-01
        5.8910e-01
 5.8910e-01
 5.8910e-01
 3.7446e-01
 5.7167e-01
 9.6715e-02
        6.0337e-02
 4.3279e-02
 3.2165e-02
 1.1753e-01
 1.1753e-01
 1.1753e-01
        1.1753e-01
 3.6256e-01
 2.3942e-01
 3.0786e-01
 3.0786e-01
 4.9988e-01
        4.9988e-01
 4.9988e-01
 1.0693e+00
 1.0693e+00
 1.0693e+00
 1.1771e+00
        1.1258e+00
 1.0001e+00
 6.4598e-01
 6.7446e-01
 1.1559e+00
 1.1559e+00
        1.0405e+00
 1.1229e+00
 8.1268e-01
 1.1536e-01
 1.1536e-01
 1.9081e-01
        1.9391e-01
 3.9587e-01
 6.0412e-01
 6.0412e-01
 3.3307e-01
 8.9166e-02
        3.8538e-01
 3.8538e-01
 4.8857e-01
 1.0400e+00
 1.1359e+00
 1.1359e+00
        1.1359e+00
 2.7441e-01
 2.7441e-01
 4.5907e-01
 4.5907e-01
 4.5907e-01
        4.6303e-01
 4.6303e-01
 4.6303e-01
 2.4644e-01
 3.8211e-01
 2.7841e-01
        5.6822e-01
 1.0244e+00
 2.3805e-01
 2.3805e-01
 3.6804e-01
 3.9950e-01
        9.3299e-01
 9.3299e-01
 6.1734e-01
 8.3872e-01
 8.3872e-01
 1.1534e+00
        7.5212e-01
 8.5554e-01
 1.0205e+00
 1.0205e+00
 1.0205e+00
 1.0205e+00
        9.9044e-01
 7.9989e-01
 7.9989e-01
 7.9989e-01
 1.1001e+00
 3.1502e-01
        2.0917e-01
 3.9201e-01
 4.6178e-01
 6.4333e-01
 6.4333e-01
 4.2766e-01
        4.8741e-01
 4.8741e-01
 4.8741e-01
 4.7415e-01
 4.2570e-01
 4.2570e-01
        6.5737e-01
 1.0165e-01
 3.3119e-01
 3.5905e-01
 6.7382e-01
 6.3363e-01
        9.2428e-01
 4.3850e-01
 4.3348e-01
 4.6240e-02
 1.8846e-01
 1.8846e-01
        5.1728e-01
 6.8845e-01
 4.9189e-01
 8.0639e-01
 3.9418e-01
 3.0361e-01
        1.5211e-01
 9.0479e-01
 9.0479e-01
 9.1001e-01
 9.1001e-01
 9.1001e-01
        9.1001e-01
 7.7417e-01
 8.4257e-01
 8.4257e-01
 8.4257e-01
 8.2110e-01
        6.6368e-01
 4.4764e-01
 4.2426e-01
 4.7620e-01
 9.6584e-01
 6.0363e-01
        2.4252e-01
 3.9975e-01
 2.9745e-01
 6.5997e-01
 5.4407e-01
 1.4428e+00
        1.4428e+00
 1.0024e+00
 9.6156e-01
 9.6156e-01
 9.6156e-01
 9.6804e-01
        9.6804e-01
 8.0607e-01
 7.8643e-01
 5.3472e-01
 5.3472e-01
 7.0844e-01
        6.8742e-01
 7.7658e-01
 6.7568e-01
 1.3672e+00
 1.3672e+00
 1.3672e+00
        1.3672e+00
 1.3672e+00
 1.3672e+00
 1.3672e+00
 1.3672e+00
 1.3672e+00
        1.3672e+00
 1.3672e+00
 1.3672e+00
 1.3672e+00
 1.3672e+00
 1.3664e+00
        1.3607e+00
 1.3607e+00
 1.3607e+00
 1.3607e+00
 1.3394e+00
 1.3394e+00
        3.8729e-01
 4.1092e-01
 4.7540e-01
 7.7475e-01
 6.8280e-01
 5.9313e-01
        1.0989e+00
 1.0989e+00
 1.0989e+00
 1.0989e+00
 1.4091e-02
 1.7099e-02
        3.4622e-02
 9.9652e-03
 2.4674e-01
 2.5829e-01
 2.4331e-01
 3.6270e-01
        8.3535e-01
 3.4102e-03
 6.6492e-03
 6.9093e-03
 4.6875e-02
 6.0155e-02
        7.1037e-02
 7.1037e-02
 1.9888e-02
 3.3561e-02
 1.3612e-01
 9.1694e-01
        4.6134e-01
 1.8539e-01
 8.8878e-02
 2.6128e-02
 4.1066e-01
 5.1225e-01
        5.2153e-01
 5.1621e-01
 5.7999e-01
 2.0146e-01
 2.2757e-01
 2.7652e-01
        7.7404e-01
 9.0098e-01
 9.7391e-01
 9.8902e-01
 8.8555e-01
 5.1573e-01
        6.8329e-01
 1.9393e-01
 1.0470e+00
 7.6005e-01
 8.8585e-01
 8.8585e-01
        8.8585e-01
 6.1924e-01
 6.1924e-01
 6.1924e-01
 7.0713e-01
 4.0236e-01
        2.0561e-01
 5.4537e-01
 4.0609e-01
 1.4860e-01
 5.6273e-01
 7.6379e-01
        4.7873e-01
 4.7503e-01
 4.7503e-01
 1.0441e-01
 1.0441e-01
 6.4387e-02
        9.7740e-02
 6.9220e-02
 5.4308e-02
 1.1089e-01
 2.0061e-01
 1.5437e-01
        1.7323e-01
 1.2760e-01
 6.1004e-01
 1.1771e+00
 1.4468e-01
 8.4756e-01
        7.4594e-01
 8.4471e-01
 1.2301e+00
 1.2301e+00
 8.7320e-01
 8.1695e-01
        7.6991e-01
 7.6991e-01
 1.7144e-01
 4.3062e-01
 6.0760e-01
 6.8346e-01
        2.3977e-01
 2.4966e-01
 1.0887e+00
 1.0887e+00
 6.5482e-01
 6.5482e-01
        7.2947e-01
 6.7940e-01
 6.7940e-01
 3.2010e-01
 3.1014e-01
 7.8589e-01
        2.7603e-01
 1.6000e-02
 1.8391e-02
 1.8537e-02
 1.3196e-02
 2.0775e-02
        2.0775e-02
 2.0775e-02
 1.9363e-02
 8.6475e-01
 8.6475e-01
 1.7119e+00
        6.0505e-01
 6.2053e-01
 5.3694e-01
 4.8358e-01
 8.0765e-01
 6.6037e-01
        4.5996e-01
 3.9656e-01
 8.1964e-01
 4.7498e-01
 1.0132e+00
 5.5051e-01
        6.2044e-01
 9.4056e-01
 6.7650e-01
 7.6204e-01
 8.1233e-01
 8.1233e-01
        8.1233e-01
 1.3957e+00
 9.9804e-01
 9.8131e-01
 4.9859e-01
 3.1875e-01
        5.5924e-01
 7.4724e-01
 7.4724e-01
 7.4724e-01
 1.0997e+00
 1.0997e+00
        1.5839e+00
 9.5788e-01
 1.2122e+00
 1.2122e+00
 1.2122e+00
 1.2122e+00
        1.2122e+00
 1.2122e+00
 1.5762e+00
 6.2427e-01
 7.4948e-01
 7.4948e-01
        7.4948e-01
 7.4948e-01
 7.4948e-01
 1.0009e+00
 7.7814e-01
 7.7814e-01
        9.4486e-01
 7.6847e-01
 7.6847e-01
 3.6055e-01
 4.4901e-01
 3.6585e-01
        4.0845e-01
 2.1620e-01
 8.8297e-02
 8.7644e-02
 1.1329e-01
 5.9643e-01
        4.2082e-01
 7.2341e-01
 1.1858e+00
 1.0144e-01
 8.2039e-02
 5.7920e-01
        4.0655e-01
 7.3548e-02
 7.3548e-02
 7.3548e-02
 5.1360e-02
 4.5346e-02
        6.9413e-02
 7.0985e-02
 1.1408e-02
 5.2040e-02
 1.0949e-01
 1.7738e-01
        1.7738e-01
 3.3127e-01
 2.4589e-01
 2.4589e-01
 1.0443e-01
 1.0294e+00
        1.0294e+00
 1.3020e-01
 1.6707e-01
 3.1966e-01
 4.4992e-01
 1.2524e-01
        1.2524e-01
 1.3762e-01
 3.5504e-02
 1.2813e-01
 8.7396e-01
 8.7396e-01
        8.7396e-01
 7.9295e-01
 4.5509e-01
 4.5509e-01
 4.5509e-01
 2.3391e-01
        5.3430e-01
 5.3430e-01
 3.1486e-01
 3.1486e-01
 3.5240e-01
 3.5240e-01
        9.0303e-01
 9.0303e-01
 5.4773e-01
 8.3945e-01
 8.6542e-01
 8.6542e-01
        1.0056e+00
 1.0056e+00
 8.5224e-01
 8.5224e-01
 8.5224e-01
 5.6388e-01
        5.6388e-01
 8.7284e-01
 8.1691e-01
 8.1691e-01
 8.5764e-01
 4.4150e-01
        5.2232e-01
 1.0085e+00
 3.1140e-01
 3.1140e-01
 3.1140e-01
 3.4751e-01
        2.1586e-01
 4.9269e-01
 1.8499e-01
 1.8499e-01
 8.1634e-01
 1.1160e+00
        4.2890e-01
 1.0202e+00
 3.6250e-01
 3.6250e-01
 3.6250e-01
 1.1595e+00
        2.1540e-01
 1.2696e+00
 1.2696e+00
 5.7888e-01
 7.5480e-01
 5.0413e-01
        1.0144e-01
 1.0144e-01
 7.1858e-01
 9.4898e-01
 1.1170e+00
 4.0882e-01
        4.0882e-01
 1.0822e+00
 1.0822e+00
 1.5378e+00
 4.1710e-01
 5.1815e-01
        6.3890e-01
 6.3890e-01
 1.1891e+00
 1.1891e+00
 1.0140e+00
 1.1130e+00
        2.3028e-01
 8.4043e-02
 2.1733e-01
 1.9819e-01
 1.9819e-01
 8.9331e-01
        8.9331e-01
 8.0257e-01
 8.0257e-01
 8.8072e-01
 7.3249e-01
 5.8202e-01
        7.6810e-01
 9.0840e-01
 7.5183e-01
 7.5183e-01
 9.7940e-01
 8.8210e-01
        8.8210e-01
 9.4866e-01
 5.3624e-01
 8.4081e-01
 6.2087e-01
 7.1671e-01
        5.7724e-01
 5.9136e-01
 1.0764e-01
 2.2606e-01
 2.9796e-01
 1.9411e-01
        4.2371e-01
 3.1705e-02
 9.5073e-02
 1.2311e-01
 6.0593e-03
 8.4337e-03
        8.4337e-03
 5.0896e-02
 2.7794e-01
 2.7794e-01
 4.8123e-01
 4.8123e-01
        3.8008e-01
 6.1382e-01
 6.1382e-01
 6.6286e-01
 5.7020e-01
 6.8138e-01
        2.5527e-02
 4.8620e-02
 6.1578e-02
 2.1235e-02
 1.7984e-02
 3.7837e-01
        7.1792e-01
 7.1792e-01
 7.1792e-01
 8.8711e-01
 8.8711e-01
 8.8193e-01
        8.8193e-01
 8.8193e-01
 1.6102e-01
 1.6102e-01
 9.3081e-02
 8.8136e-02
        5.2347e-02
 3.2903e-02
 2.8701e-01
 6.8375e-01
 6.8375e-01
 6.8375e-01
        6.8375e-01
 1.5026e+00
 1.5026e+00
 1.5026e+00
 9.9299e-01
 1.0631e+00
        1.0631e+00
 1.0631e+00
 5.4406e-01
 8.3651e-01
 7.7462e-01
 1.0213e+00
        1.0213e+00
 9.3946e-01
 5.1097e-01
 9.5684e-01
 9.5684e-01
 9.5684e-01
        1.2294e+00
 5.7436e-01
 5.7436e-01
 5.7436e-01
 1.0772e+00
 3.8221e-01
        3.8221e-01
 3.8997e-01
 8.4773e-01
 5.4761e-01
 4.7074e-01
 7.7469e-01
        6.7276e-01
 6.5164e-01
 5.1921e-01
 6.8360e-01
 6.0514e-01
 9.2338e-01
        9.2338e-01
 9.2338e-01
 4.7069e-01
 6.8177e-01
 6.8177e-01
 7.2534e-01
        3.8312e-01
 1.7366e-01
 1.7765e-01
 7.3210e-01
 9.6453e-01
 6.2870e-01
        3.1220e-01
 1.1087e-01
 1.1222e-01
 4.1293e-01
 1.2313e+00
 1.1008e+00
        1.0156e+00
 1.1923e+00
 1.1153e+00
 4.3598e-01
 4.0009e-01
 6.1744e-01
        4.0539e-01
 2.7320e-01
 7.4396e-01
 9.0338e-01
 1.4618e-01
 9.9873e-01
        2.0802e-01
 2.0802e-01
 2.0802e-01
 2.0802e-01
 1.4191e+00
 1.0653e+00
        1.0653e+00
 7.0194e-01
 8.5677e-01
 8.5677e-01
 8.5677e-01
 8.5677e-01
        3.3158e-01
 3.3158e-01
 3.3158e-01
 3.3158e-01
 1.2439e-01
 6.8945e-01
        6.8945e-01
 4.2485e-01
 5.6915e-01
 5.6915e-01
 5.6915e-01
 5.6915e-01
        5.6915e-01
 4.5442e-01
 4.5442e-01
 4.5442e-01
 5.5680e-02
 1.1056e-01
        2.5056e-01
 2.7141e-01
 2.7141e-01
 4.1231e-01
 1.3691e-01
 2.0969e-01
        1.6967e-01
 1.9225e-01
 3.1796e-01
 4.0100e-01
 4.0100e-01
 4.2955e-01
        4.3982e-01
 3.2773e-01
 3.6980e-01
 3.6980e-01
 3.6980e-01
 2.6134e-01
        5.9346e-01
 6.5306e-01
 6.5306e-01
 6.5845e-01
 6.7557e-01
 1.7782e-01
        4.5728e-01
 1.0006e-01
 8.5574e-01
 8.5574e-01
 8.5574e-01
 8.5574e-01
        7.7048e-01
 7.7048e-01
 9.1207e-01
 9.1207e-01
 9.1207e-01
 9.1207e-01
        9.1207e-01
 9.1207e-01
 9.1207e-01
 9.1207e-01
 9.1207e-01
 7.6507e-01
        7.6507e-01
 7.6507e-01
 1.0048e-01
 1.0048e-01
 9.1034e-01
 3.5789e-01
        4.4789e-01
 6.1641e-01
 5.6603e-01
 4.2942e-01
 5.9434e-01
 5.9434e-01
        9.1947e-01
 9.1947e-01
 9.1947e-01
 9.7834e-01
 1.3205e-01
 2.5825e-01
        2.5825e-01
 1.3713e+00
 1.5257e+00
 1.5257e+00
 6.6569e-01
 7.7612e-01
        8.1868e-01
 7.1828e-01
 3.6263e-01
 5.2384e-01
 5.1442e-01
 5.7108e-01
        2.1529e-01
 4.6008e-01
 4.6200e-01
 4.6200e-01
 3.4535e-01
 3.8770e-01
        8.1082e-01
 6.2259e-01
 3.6563e-01
 7.5625e-01
 1.0004e+00
 7.2942e-01
        8.5964e-01
 8.5964e-01
 9.5018e-01
 9.5018e-01
 9.3519e-01
 7.7156e-01
        8.2040e-01
 1.0548e+00
 1.2990e+00
 1.2990e+00
 1.2990e+00
 1.2990e+00
        9.2873e-01
 4.2185e-01
 2.9162e-01
 4.3504e-01
 5.1347e-01
 5.1347e-01
        7.2451e-01
 7.0706e-01
 1.2247e+00
 1.5014e+00
 1.5014e+00
 1.5014e+00
        1.5014e+00
 1.5471e+00
 1.2207e+00
 1.2207e+00
 9.0268e-01
 9.0268e-01
        9.0268e-01
 5.4247e-01
 5.4247e-01
 5.4247e-01
 5.4247e-01
 4.7202e-01
        6.2759e-01
 4.1340e-01
 7.3892e-01
 7.3892e-01
 8.9310e-01
 7.5894e-01
        7.5894e-01
 4.0726e-01
 4.0726e-01
 3.9744e-01
 2.4467e-01
 2.8637e-01
        9.5387e-02
 5.1961e-01
 3.1834e-01
 3.1192e-02
 6.4244e-01
 7.4471e-01
        6.0782e-01
 7.8588e-01
 7.8588e-01
 7.9821e-01
 1.1095e+00
 1.1095e+00
        1.1095e+00
 3.2790e-01
 8.3657e-01
 8.3657e-01
 3.6841e-02
 7.0587e-01
        3.2270e-01
 5.4734e-01
 3.2038e-01
 4.4881e-01
 7.6055e-01
 4.0182e-01
        1.6606e-01
 9.3239e-02
 4.7844e-01
 3.8300e-01
 5.4783e-01
 7.5975e-01
        4.9272e-01
 4.3542e-01
 6.8355e-01
 6.7561e-01
 2.2672e-01
 2.2545e-01
        8.0717e-02
 2.3176e-01
 9.7933e-02
 1.3433e-01
 3.0971e-01
 5.1167e-01
        4.2377e-01
 4.2377e-01
 1.8165e-01
 1.0107e+00
 7.6922e-01
 7.1799e-01
        5.0167e-01
 4.9913e-01
 2.7180e-01
 9.7048e-02
 1.3393e+00
 7.8392e-01
        5.5146e-01
 4.7500e-01
 7.2725e-01
 8.4693e-01
 4.2342e-01
 9.6712e-01
        7.3571e-01
 7.3571e-01
 8.4519e-01
 4.7234e-01
 5.4958e-01
 6.2169e-01
        5.8877e-01
 9.5670e-01
 5.7327e-01
 1.0301e+00
 6.5709e-01
 6.5709e-01
        6.5709e-01
 3.5371e-01
 5.8978e-01
 5.8978e-01
 6.6622e-01
 6.6622e-01
        7.6020e-01
 1.1453e+00
 1.1453e+00
 1.1453e+00
 1.1942e+00
 1.1942e+00
        1.1942e+00
 1.1942e+00
 1.1973e+00
 1.4102e+00
 1.2310e+00
 6.3704e-01
        9.1733e-01
 9.1733e-01
 9.1733e-01
 9.1733e-01
 1.0746e+00
 6.6822e-01
        1.0463e+00
 1.0463e+00
 1.8404e-01
 1.3432e-01
 4.4934e-01
 4.4934e-01
        9.6173e-01
 9.6173e-01
 1.1666e+00
 1.2637e+00
 1.1109e+00
 1.2306e+00
        1.6184e+00
 1.6184e+00
 1.6184e+00
 1.6184e+00
 1.5991e+00
 1.4365e+00
        1.4943e+00
 1.4943e+00
 1.4943e+00
 1.4943e+00
 1.4943e+00
 1.3865e+00
        1.3865e+00
 1.3865e+00
 1.3865e+00
 1.3865e+00
 1.3865e+00
 1.3322e+00
        3.9630e-01
 1.3773e-01
 1.3773e-01
 6.0795e-01
 6.0795e-01
 1.3587e+00
        1.3587e+00
 1.3587e+00
 2.7829e-01
 5.1017e-01
 5.3437e-01
 8.7747e-01
        1.4066e-01
 2.3448e-01
 2.7018e-01
 6.3964e-01
 6.4271e-01
 6.7797e-01
        7.4032e-01
 6.3763e-01
 7.3725e-01
 2.9102e-01
 2.9102e-01
 2.9102e-01
        5.6685e-01
 5.6685e-01
 1.0918e+00
 8.8133e-01
 8.8133e-01
 8.8133e-01
        7.5548e-01
 1.4169e-01
 1.0843e+00
 9.1199e-01
 8.8526e-01
 4.8548e-01
        5.7857e-01
 9.6690e-01
 5.5310e-01
 1.0383e+00
 3.5903e-01
 3.3505e-01
        4.1125e-01
 8.1466e-01
 1.1119e+00
 8.9331e-01
 4.4960e-01
 1.8098e-01
        6.9986e-02
 1.1615e-01
 1.8501e-02
 1.1342e-02
 1.5693e-02
 6.0742e-03
        5.6453e-03
 7.5337e-03
 7.2816e-02
 8.4136e-01
 1.5409e+00
 1.5409e+00
        1.2263e+00
 1.2263e+00
 1.2263e+00
 1.2263e+00
 1.2263e+00
 2.0445e-01
        2.0445e-01
 7.6989e-01
 6.3297e-01
 5.8468e-01
 6.2413e-02
 5.0944e-02
        1.2715e-01
 5.2660e-01
 5.2851e-01
 5.6837e-01
 4.7566e-01
 1.9619e-01
        1.9619e-01
 2.6528e-01
 6.7047e-01
 1.1609e+00
 2.5456e-01
 2.7008e-01
        1.6294e-01
 3.3088e-01
 4.8156e-01
 4.8156e-01
 3.5522e-01
 2.1784e-01
        5.7594e-01
 2.0958e-01
 2.0958e-01
 5.5110e-01
 5.2251e-01
 6.4478e-01
        6.5791e-01
 7.4801e-01
 3.9027e-01
 4.3565e-01
 4.7449e-01
 4.7449e-01
        2.3021e-01
 9.9313e-01
 7.5421e-01
 5.0869e-01
 6.2816e-01
 7.9210e-01
        8.7564e-01
 1.4364e+00
 1.0211e+00
 9.6400e-01
 1.1154e+00
 1.1154e+00
        1.0839e+00
 2.6517e-01
 3.9033e-01
 3.5876e-01
 5.9418e-01
 5.9418e-01
        2.4259e-01
 5.9574e-01
 9.9849e-01
 9.2448e-01
 5.5715e-01
 5.0339e-01
        5.4505e-01
 4.8009e-01
 5.7541e-01
 4.2896e-01
 4.9526e-01
 5.5341e-01
        6.9517e-01
 8.2654e-01
 7.7595e-01
 1.1679e+00
 1.1679e+00
 1.1679e+00
        1.1679e+00
 5.1520e-01
 7.4895e-01
 6.2402e-01
 1.2874e+00
 1.5138e-01
        1.5138e-01
 3.8654e-01
 2.9134e-01
 6.6742e-01
 6.0437e-01
 6.0042e-01
        6.8855e-01
 7.9610e-01
 6.7287e-01
 1.2027e+00
 1.2027e+00
 1.1103e-01
        2.6267e-01
 6.0993e-01
 5.5330e-01
 6.4059e-01
 6.4059e-01
 7.8471e-01
        7.0143e-01
 1.1539e-01
 1.5202e-01
 3.7591e-02
 4.2703e-02
 2.8822e-02
        1.9802e-02
 4.5981e-01
 4.5981e-01
 4.5981e-01
 4.5981e-01
 4.5981e-01
        4.5981e-01
 2.7592e-01
 2.7592e-01
 8.8293e-01
 8.8293e-01
 1.0235e+00
        1.0235e+00
 5.6629e-01
 5.6629e-01
 5.6719e-01
 5.9601e-01
 7.2470e-01
        5.6244e-01
 6.5311e-01
 8.1270e-01
 8.2365e-01
 1.0571e+00
 1.2792e+00
        1.2896e+00
 1.2896e+00
 1.2896e+00
 1.2896e+00
 1.2896e+00
 1.4866e+00
        4.4706e-01
 4.6227e-01
 8.8123e-02
 1.0236e-01
 1.6933e-01
 2.4878e-01
        1.9526e-01
 2.9611e-01
 4.7644e-01
 5.9227e-01
 1.3340e+00
 1.3340e+00
        1.0792e+00
 1.0792e+00
 1.0792e+00
 1.0792e+00
 7.0632e-01
 2.3451e-01
        4.7618e-01
 7.4937e-01
 7.4937e-01
 7.4937e-01
 5.9644e-01
 5.9644e-01
        7.6266e-01
 5.2487e-01
 5.2487e-01
 5.4080e-01
 6.7233e-01
 4.6392e-01
        8.3626e-01
 1.1163e+00
 1.1163e+00
 1.1269e+00
 9.6432e-01
 9.2729e-01
        5.7732e-01
 8.2309e-01
 8.2309e-01
 9.1038e-01
 9.1038e-01
 5.2512e-01
        8.2332e-01
 2.5510e-01
 2.5510e-01
 4.8288e-01
 8.7819e-01
 5.3692e-01
        6.2859e-01
 5.1696e-01
 3.7266e-01
 5.2304e-01
 5.2304e-01
 5.2304e-01
        1.6592e-01
 2.0673e-01
 3.9417e-01
 6.8012e-01
 7.9563e-01
 8.5102e-01
        1.4874e-01
 9.0043e-03
 6.8562e-01
 7.2861e-01
 5.4467e-01
 3.9551e-01
        2.9664e-01
 2.1932e-01
 1.0002e+00
 9.1035e-01
 9.1035e-01
 1.2350e+00
        1.2350e+00
 1.0401e+00
 1.0401e+00
 3.8291e-01
 4.0185e-01
 7.4099e-01
        3.8329e-01
 3.8329e-01
 4.7508e-01
 3.7620e-01
 1.1214e+00
 1.1214e+00
        1.1214e+00
 1.1214e+00
 1.1214e+00
 1.1214e+00
 1.2673e+00
 1.2025e+00
        1.7014e+00
 5.6110e-01
 4.7646e-01
 2.2679e-01
 8.8461e-01
 8.8461e-01
        8.8461e-01
 3.5600e-01
 1.5863e-01
 4.8341e-01
 4.8341e-01
 7.5263e-01
        7.6469e-01
 3.5142e-01
 3.3557e-01
 8.4178e-01
 9.9406e-01
 9.9406e-01
        6.7020e-02
 1.6904e-01
 2.4941e-01
 6.6506e-01
 9.2703e-01
 9.2703e-01
        6.1428e-01
 1.1905e+00
 1.4584e+00
 1.5721e+00
 1.1362e+00
 8.7069e-01
        5.2824e-01
 4.4795e-01
 5.3727e-01
 4.2491e-01
 3.9260e-01
 8.8642e-01
        7.8009e-02
 6.6346e-01
 7.9327e-01
 8.5637e-01
 7.2349e-01
 7.0678e-01
        7.0678e-01
 6.9197e-02
 8.0410e-02
 1.1276e-01
 2.0920e-01
 2.0660e-01
        4.6628e-01
 1.1006e+00
 1.1006e+00
 1.1006e+00
 1.4304e+00
 1.3346e+00
        1.3346e+00
 8.1295e-01
 4.9492e-01
 8.1980e-01
 5.9253e-01
 6.0928e-01
        7.1743e-01
 9.2278e-01
 1.1127e+00
 5.8676e-01
 4.5537e-01
 7.7856e-01
        7.7856e-01
 8.8573e-01
 8.1323e-02
 1.6006e-01
 3.5049e-01
 1.1576e-01
        5.4462e-02
 1.1056e-01
 9.5924e-02
 1.6740e-01
 7.5177e-01
 9.4195e-01
        6.5458e-01
 5.6902e-01
 7.4625e-01
 7.4625e-01
 8.4225e-01
 1.5198e+00
        1.5198e+00
 1.5198e+00
 1.5198e+00
 8.4311e-01
 2.1124e-01
 2.2663e-01
        2.0169e-01
 2.0169e-01
 1.8153e-01
 1.8153e-01
 6.9112e-01
 6.9112e-01
        6.9112e-01
 6.9112e-01
 6.9112e-01
 8.4935e-01
 8.4935e-01
 1.2552e+00
        3.9763e-01
 3.9763e-01
 5.4374e-01
 5.8194e-01
 5.9170e-01
 5.9170e-01
        7.3695e-01
 7.3695e-01
 7.3695e-01
 2.2380e-01
 5.8793e-01
 1.3354e+00
        1.3354e+00
 6.1470e-01
 6.1470e-01
 6.5098e-01
 2.8822e-01
 3.3845e-01
        2.0291e-01
 5.8384e-01
 7.7494e-01
 1.0111e+00
 1.0111e+00
 8.2931e-01
        8.0239e-01
 6.5850e-01
 6.5850e-01
 8.8726e-01
 1.8249e-01
 4.4995e-01
        1.1325e-01
 9.0081e-01
 5.8007e-01
 6.5920e-01
 5.7728e-01
 9.2801e-01
        1.0425e+00
 1.0425e+00
 1.0425e+00
 1.0425e+00
 1.0884e+00
 1.0884e+00
        1.0627e+00
 1.0627e+00
 1.0627e+00
 1.0627e+00
 1.0627e+00
 1.0627e+00
        1.0627e+00
 1.0627e+00
 1.0627e+00
 6.5313e-01
 4.0977e-01
 7.2177e-01
        1.1380e+00
 1.1380e+00
 8.0508e-01
 8.0508e-01
 3.0677e-01
 2.5116e-01
        6.3378e-01
 2.7336e-01
 2.7336e-01
 5.8209e-01
 1.1332e-01
 5.4510e-02
        2.7223e-01
 7.5336e-01
 4.2466e-01
 3.6369e-01
 3.3913e-01
 6.4286e-01
        3.0818e-01
 3.1632e-01
 2.2186e-01
 2.2186e-01
 3.3146e-01
 2.0079e-01
        8.2953e-02
 8.2953e-02
 5.0521e-01
 7.0099e-01
 4.4653e-01
 8.9980e-01
        5.9477e-01
 5.4684e-01
 6.1166e-01
 2.3649e-01
 2.4058e-01
 1.6565e-01
        1.3555e-01
 1.6944e-01
 6.0040e-01
 6.7575e-01
 8.1906e-01
 5.4215e-01
        8.9231e-02
 2.7669e-01
 6.1951e-01
 6.1951e-01
 1.7838e-01
 1.7838e-01
        1.7838e-01
 3.8936e-01
 2.9861e-01
 3.3897e-01
 1.9102e-01
 7.4625e-01
        7.3021e-01
 4.2700e-01
 2.1878e-01
 7.0621e-01
 7.3487e-01
 6.4282e-01
        3.0191e-01
 3.0191e-01
 4.3573e-01
 2.6532e-01
 6.1650e-01
 6.1650e-01
        4.8890e-02
 2.4838e-01
 2.4982e-01
 1.7832e-01
 1.7832e-01
 1.7832e-01
        3.9595e-01
 7.7659e-02
 9.5496e-02
 1.8842e-01
 2.6930e-01
 3.0447e-01
        3.9253e-01
 3.5008e-01
 1.3458e-01
 1.9285e-01
 9.4110e-02
 1.2303e-01
        1.3627e-01
 1.3627e-01
 7.3442e-01
 9.0352e-01
 9.0352e-01
 1.0058e+00
        6.7949e-01
 6.7949e-01
 3.2780e-01
 4.6153e-01
 7.7807e-01
 7.7807e-01
        2.4568e-01
 1.8909e-01
 3.1487e-01
 2.2301e-01
 6.2796e-01
 6.8593e-01
        6.8593e-01
 6.7959e-01
 6.7959e-01
 7.0811e-01
 5.9523e-01
 5.9523e-01
        5.9523e-01
 4.3407e-01
 4.3407e-01
 4.4756e-02
 1.6913e-01
 4.9204e-01
        9.6447e-01
 1.0199e+00
 8.4823e-01
 3.2453e-01
 5.5188e-01
 1.8851e-01
        9.9047e-02
 3.3079e-01
 1.2290e-01
 1.2290e-01
 3.1282e-01
 4.1949e-01
        4.3413e-01
 4.3413e-01
 3.9615e-01
 5.2501e-01
 4.6527e-01
 4.6527e-01
        3.0443e-01
 7.0780e-01
 7.0780e-01
 1.2509e+00
 1.2157e+00
 1.2157e+00
        1.2157e+00
 1.4837e-01
 3.5735e-01
 5.4548e-01
 8.7766e-01
 7.6805e-01
        4.8430e-01
 1.2637e-01
 5.8906e-01
 6.8169e-01
 6.8169e-01
 6.8169e-01
        9.4131e-01
 1.6010e+00
 1.3813e+00
 1.3813e+00
 1.3813e+00
 1.3813e+00
        7.3397e-01
 1.3765e+00
 1.3765e+00
 1.2766e+00
 6.6548e-01
 6.7223e-01
        4.5316e-01
 3.4757e-01
 7.1815e-01
 4.6106e-01
 4.6106e-01
 4.4041e-01
        3.1480e-01
 5.0306e-01
 2.6749e-01
 4.4582e-01
 4.8129e-01
 4.8129e-01
        7.8017e-01
 4.8293e-01
 4.7231e-01
 4.7231e-01
 3.0234e-01
 2.4220e-01
        4.0725e-01
 4.6438e-01
 8.3279e-01
 8.3872e-01
 8.0164e-01
 5.5786e-01
        4.0120e-01
 7.1246e-01
 2.5089e-01
 2.6119e-01
 1.8220e-01
 1.5347e-01
        1.5347e-01
 1.4247e-01
 2.6009e-01
 8.4828e-03
 8.0505e-02
 8.0505e-02
        9.7005e-01
 1.0097e+00
 8.4542e-01
 1.0356e+00
 1.3972e+00
 1.2690e+00
        1.2690e+00
 1.2690e+00
 1.3650e+00
 1.3650e+00
 8.2336e-01
 5.3903e-01
        2.3410e-01
 1.2110e-01
 1.3500e-01
 1.2324e-01
 3.2518e-01
 4.9601e-01
        5.9191e-01
 4.2161e-01
 5.6742e-01
 5.8713e-01
 5.8117e-01
 5.8117e-01
        5.8117e-01
 5.8117e-01
 5.8117e-01
 6.3501e-01
 6.3501e-01
 7.5942e-01
        6.1720e-01
 5.9336e-01
 5.6643e-01
 3.0465e-01
 1.1530e-01
 1.7743e-01
        9.7592e-02
 2.0666e-02
 1.5601e-02
 7.8542e-02
 6.5856e-02
 8.2158e-02
        4.8908e-01
 8.0744e-01
 5.3849e-01
 8.3949e-01
 8.3949e-01
 8.3949e-01
        8.3949e-01
 7.7967e-01
 7.7967e-01
 7.7967e-01
 3.1882e-01
 4.0952e-01
        3.4329e-01
 6.4222e-01
 6.4222e-01
 7.3728e-01
 7.3728e-01
 7.3728e-01
        7.3728e-01
 5.5680e-01
 2.6409e-01
 4.9355e-01
 5.6026e-01
 5.6026e-01
        3.2117e-01
 5.1981e-01
 3.6513e-01
 1.7949e-01
 5.0326e-01
 3.2014e-01
        3.1692e-01
 2.6320e-01
 2.6320e-01
 2.6320e-01
 7.8983e-02
 3.0185e-01
        4.6313e-01
 9.1945e-01
 8.8761e-01
 1.4303e+00
 1.4303e+00
 1.4303e+00
        1.4303e+00
 1.2760e+00
 1.0588e+00
 9.0011e-01
 7.5020e-01
 8.0361e-01
        1.2254e+00
 1.2351e+00
 3.4031e-01
 6.8540e-02
 1.3841e-01
 1.3561e-01
        8.1220e-02
 1.0507e-01
 1.2419e-01
 1.5056e-01
 1.5900e-01
 5.2669e-02
        3.8348e-01
 3.8348e-01
 3.0193e-01
 2.0823e-01
 8.4064e-01
 7.1348e-01
        7.1348e-01
 7.1348e-01
 1.4128e-01
 4.3944e-01
 4.4687e-01
 9.0129e-01
        6.7359e-01
 6.7359e-01
 8.0475e-01
 4.4880e-01
 6.1145e-01
 5.8920e-01
        4.5925e-02
 8.2234e-02
 1.3589e-01
 4.1450e-01
 7.1648e-01
 7.1648e-01
        7.1648e-01
 9.6528e-01
 7.8314e-01
 7.8314e-01
 7.8314e-01
 1.0851e+00
        7.4843e-01
 8.5445e-01
 6.9428e-01
 3.8433e-01
 1.3728e+00
 1.5089e+00
        1.5089e+00
 1.5089e+00
 4.6426e-01
 5.2734e-01
 5.2734e-01
 5.2734e-01
        5.2734e-01
 9.1230e-01
 4.9289e-01
 6.0510e-01
 8.6334e-01
 8.7701e-01
        8.7701e-01
 8.7701e-01
 8.7701e-01
 8.7701e-01
 5.1799e-01
 4.3333e-01
        2.9745e-01
 2.9745e-01
 3.7360e-01
 3.7360e-01
 4.3795e-01
 2.7235e-01
        8.2698e-01
 9.2662e-01
 2.1660e-01
 2.1660e-01
 3.8268e-01
 3.4017e-01
        2.6788e-01
 3.4325e-01
 3.4325e-01
 3.0885e-01
 1.3447e+00
 1.3447e+00
        1.2374e+00
 1.2374e+00
 1.4081e+00
 1.4081e+00
 1.4081e+00
 1.4081e+00
        4.0262e-01
 2.9717e-01
 6.1384e-01
 3.4762e-01
 8.6254e-01
 6.9730e-01
        6.9730e-01
 5.3900e-01
 8.3525e-01
 8.3525e-01
 8.3525e-01
 8.3525e-01
        9.8243e-01
 5.1381e-01
 6.6671e-01
 1.1896e+00
 1.1896e+00
 1.2234e+00
        1.2234e+00
 9.3382e-01
 9.3382e-01
 5.7207e-01
 6.4342e-01
 7.1401e-01
        4.1812e-01
 2.9533e-01
 1.1074e+00
 9.9420e-01
 9.5352e-01
 1.1313e+00
        1.2856e+00
 1.5512e+00
 2.4841e-01
 5.6340e-01
 8.2586e-01
 8.2586e-01
        8.2586e-01
 6.5741e-01
 4.7863e-01
 5.5183e-01
 7.1967e-01
 6.7735e-01
        1.0131e-01
 8.5575e-02
 7.9976e-01
 7.9976e-01
 7.9976e-01
 6.3487e-01
        6.3487e-01
 6.3487e-01
 1.0942e+00
 1.0942e+00
 1.0942e+00
 1.0942e+00
        1.4354e+00
 1.0061e+00
 1.1217e+00
 1.1217e+00
 1.1217e+00
 6.9244e-01
        4.3253e-01
 7.8324e-01
 7.8324e-01
 7.8324e-01
 7.8324e-01
 7.8324e-01
        7.8324e-01
 7.8324e-01
 7.8324e-01
 7.8324e-01
 7.8324e-01
 7.8324e-01
        1.1392e+00
 7.9588e-01
 3.6606e-01
 6.6890e-01
 1.0355e+00
 9.6651e-01
        9.6651e-01
 6.6468e-01
 3.7320e-01
 8.7231e-01
 8.9445e-01
 4.5043e-01
        4.5043e-01
 2.6417e-01
 2.8382e-01
 1.6375e+00
 1.9310e-01
 6.2867e-02
        2.9277e-01
 8.7216e-01
 8.4168e-01
 4.0801e-01
 4.3051e-01
 1.8044e-01
        5.2014e-01
 5.2787e-01
 7.2898e-01
 6.8001e-01
 4.4068e-01
 4.4068e-01
        4.9659e-01
 3.7121e-01
 1.6462e-01
 1.0765e-01
 1.6440e-01
 9.8630e-02
        1.6508e-01
 6.2184e-02
 2.8224e-01
 6.1546e-01
 7.5667e-01
 5.8007e-01
        7.1521e-01
 1.3730e+00
 1.3224e+00
 1.4485e+00
 1.4485e+00
 1.4485e+00
        1.4485e+00
 1.4485e+00
 1.4485e+00
 1.4485e+00
 1.4485e+00
 7.6203e-01
        3.9217e-01
 2.9010e-01
 2.7774e-01
 4.7992e-01
 4.4625e-01
 7.7588e-01
        1.3797e+00
 1.3797e+00
 1.3797e+00
 1.3797e+00
 1.3797e+00
 5.7999e-01
        8.4588e-01
 8.4588e-01
 8.4588e-01
 8.4588e-01
 8.4588e-01
 4.7050e-01
        5.3261e-01
 5.3261e-01
 5.3261e-01
 5.3261e-01
 9.7571e-01
 1.7457e-01
        4.1988e-01
 1.0055e+00
 8.2116e-01
 6.7928e-01
 6.7928e-01
 4.7363e-01
        4.7363e-01
 3.9928e-01
 3.9928e-01
 5.1585e-01
 8.1053e-01
 5.7854e-02
        9.2861e-01
 1.0111e+00
 1.0111e+00
 9.2460e-01
 9.2460e-01
 3.3026e-01
        3.9938e-01
 4.2783e-01
 1.0544e+00
 1.2330e+00
 7.2208e-01
 5.3026e-01
        5.3026e-01
 5.4100e-01
 5.4100e-01
 9.5273e-01
 9.5273e-01
 6.5010e-01
        5.0801e-01
 7.8545e-01
 7.8545e-01
 5.3202e-01
 5.9004e-01
 5.6007e-01
        6.5876e-01
 6.2870e-01
 6.8116e-01
 8.8183e-01
 6.1769e-01
 1.2430e-01
        1.3875e-01
 6.8587e-01
 1.1838e+00
 1.1838e+00
 1.1838e+00
 1.1838e+00
        2.6749e-01
 3.4685e-01
 2.4843e-01
 3.9723e-01
 3.9723e-01
 7.5911e-01
        7.5911e-01
 6.9344e-01
 6.9344e-01
 4.4634e-01
 8.3936e-02
 1.0014e+00
        1.0014e+00
 1.1515e+00
 1.2632e+00
 1.2632e+00
 5.3425e-01
 4.4145e-01
        8.0989e-01
 5.8874e-01
 1.4059e-01
 1.1655e-01
 3.0148e-01
 3.1320e-01
        3.7124e-01
 4.2143e-01
 6.4137e-01
 9.6399e-01
 9.6399e-01
 9.6399e-01
        9.6399e-01
 9.0940e-01
 7.5705e-01
 8.2275e-01
 8.2275e-01
 8.2275e-01
        8.2275e-01
 1.2327e+00
 4.8553e-01
 2.4363e-01
 2.4363e-01
 4.8827e-01
        2.7519e-01
 1.9307e-01
 1.2871e-01
 2.3754e-01
 1.0904e+00
 1.0904e+00
        9.4704e-01
 9.4704e-01
 1.2318e+00
 9.8899e-01
 1.0751e+00
 1.0751e+00
        1.6898e+00
 7.9563e-01
 6.3638e-01
 7.3915e-01
 8.3554e-01
 3.8879e-01
        5.5725e-02
 1.1568e+00
 8.9611e-01
 2.0931e-02
 2.3810e-02
 1.3217e-01
        4.0511e-01
 1.4248e+00
 1.4248e+00
 1.5101e+00
 1.6619e+00
 1.5899e+00
        1.5899e+00
 1.3300e+00
 1.3300e+00
 1.3300e+00
 1.3300e+00
 1.5283e+00
        1.0772e+00
 1.0772e+00
 3.7045e-01
 3.7045e-01
 5.4316e-01
 7.2223e-01
        3.5147e-01
 3.5147e-01
 7.0204e-01
 9.6409e-01
 9.6409e-01
 5.2853e-01
        5.2853e-01
 4.9753e-01
 8.4746e-01
 1.6815e+00
 1.5560e+00
 2.0054e+00
        2.0054e+00
 2.3997e-01
 4.4525e-01
 5.6357e-01
 6.4399e-01
 4.7800e-01
        7.8603e-01
 7.8603e-01
 7.8603e-01
 7.8603e-01
 7.8603e-01
 5.4853e-01
        3.5095e-01
 8.3581e-02
 5.2985e-01
 4.7368e-02
 2.2458e-01
 3.7355e-01
        6.5585e-01
 8.5475e-01
 6.3005e-01
 5.0031e-01
 7.4035e-01
 1.0065e+00
        6.4490e-01
 4.6888e-01
 7.9649e-01
 5.5984e-01
 7.8982e-01
 3.6289e-01
        4.6654e-01
 8.3116e-01
 8.3116e-01
 5.3146e-01
 7.8667e-01
 2.5610e-01
        3.5170e-01
 2.2582e-01
 3.6573e-01
 2.6621e-01
 7.5698e-01
 8.7704e-01
        7.3571e-01
 6.2273e-01
 1.3372e+00
 1.3372e+00
 1.3055e+00
 1.0709e+00
        1.0709e+00
 1.2123e+00
 1.2123e+00
 3.6108e-01
 3.8317e-01
 7.0273e-01
        8.6956e-01
 9.3266e-01
 1.8852e+00
 1.8852e+00
 1.8852e+00
 1.8852e+00
        1.8852e+00
 1.1176e+00
 1.3538e+00
 1.3538e+00
 1.3538e+00
 1.3250e+00
        1.3250e+00
 7.4856e-01
 2.3110e-01
 1.3018e+00
 1.3018e+00
 1.2312e+00
        1.2312e+00
 1.2312e+00
 1.0283e+00
 8.5196e-01
 9.0875e-01
 9.0875e-01
        1.0214e+00
 1.0214e+00
 1.2017e+00
 8.3117e-01
 7.2465e-01
 1.0440e+00
        1.1697e+00
 1.2081e+00
 1.2081e+00
 1.2081e+00
 1.5939e+00
 9.5495e-01
        1.2169e+00
 3.8116e-01
 3.8116e-01
 5.0700e-01
 1.8649e-01
 2.0890e-01
        3.9696e-02
 2.7021e-02
 4.2300e-02
 7.8619e-04
 1.6443e-03
 2.7598e-01
        1.0238e+00
 8.3702e-01
 6.2939e-01
 1.0978e+00
 9.6485e-01
 8.7297e-01
        7.5838e-01
 5.5235e-01
 6.3640e-01
 1.0047e+00
 6.1171e-01
 6.5401e-01
        1.4453e+00
 1.2039e+00
 8.7337e-01
 8.7337e-01
 8.7337e-01
 4.5451e-01
        5.7188e-01
 2.9416e-01
 3.5404e-01
 3.6879e-01
 4.6033e-01
 4.6033e-01
        6.3076e-01
 4.0389e-01
 2.8289e-01
 4.0846e-01
 9.1543e-01
 7.2287e-01
        7.3978e-01
 2.5624e-01
 1.0792e-01
 1.6552e-01
 7.9410e-02
 3.0942e-02
        4.1781e-02
 1.0845e+00
 1.0845e+00
 1.0845e+00
 1.0845e+00
 1.0845e+00
        1.0845e+00
 5.1886e-01
 3.7515e-01
 3.0325e-01
 5.0611e-01
 5.7944e-02
        1.0779e-01
 3.7163e-01
 3.4631e-01
 4.6836e-01
 4.3977e-01
 2.4947e-01
        2.7092e-01
 5.1967e-01
 4.2308e-01
 7.3723e-01
 6.4938e-02
 2.7546e-01
        4.4476e-01
 4.4476e-01
 4.7226e-01
 6.0070e-01
 2.1104e-01
 2.5166e-01
        1.1935e+00
 1.3722e+00
 9.3801e-01
 9.3801e-01
 9.3084e-01
 9.3084e-01
        9.3084e-01
 1.0649e+00
 1.0649e+00
 1.1758e+00
 3.5899e-01
 6.3470e-01
        6.1557e-01
 1.3596e+00
 9.9426e-01
 1.6497e-01
 8.9946e-01
 1.4478e+00
        9.2767e-01
 9.1615e-01
 1.7479e+00
 1.7479e+00
 1.7479e+00
 1.7479e+00
        1.7479e+00
 1.7479e+00
 1.3842e+00
 1.2610e+00
 1.0669e+00
 2.8547e-01
        1.0437e+00
 1.3821e+00
 7.0166e-01
 4.9477e-01
 4.8988e-01
 3.9221e-01
        3.9221e-01
 2.1715e-01
 2.5774e-01
 2.2371e-01
 4.7443e-01
 7.0951e-01
        9.0142e-01
 9.1746e-01
 1.0643e+00
 1.0643e+00
 1.3054e+00
 1.4185e+00
        1.4185e+00
 7.4013e-01
 1.4290e+00
 1.2412e+00
 7.7140e-01
 3.8322e-01
        5.3188e-01
 4.9135e-01
 3.4623e-01
 3.4623e-01
 4.7285e-01
 3.9729e-01
        9.4969e-01
 9.4969e-01
 9.4969e-01
 4.5857e-01
 2.9930e-01
 2.9930e-01
        4.0085e-01
 5.7964e-01
 2.3640e-01
 5.2437e-01
 5.2744e-01
 5.8080e-01
        1.2333e+00
 8.2818e-01
 7.8806e-01
 7.0469e-01
 2.4283e-01
 6.3357e-01
        7.0051e-01
 7.0051e-01
 7.0051e-01
 1.5087e-01
 2.0113e-01
 9.3687e-02
        4.4083e-01
 5.8256e-01
 6.4241e-01
 3.8930e-01
 2.1945e-01
 1.9890e-01
        3.7097e-01
 3.7569e-01
 4.4922e-02
 4.9371e-02
 8.0873e-02
 1.1809e-01
        1.8386e-01
 1.0529e-01
 1.3703e-01
 7.7584e-01
 6.5782e-01
 5.6753e-01
        5.6753e-01
 6.2221e-01
 2.7314e-01
 5.9953e-01
 5.1175e-01
 3.1395e-01
        2.6576e-01
 1.8549e-01
 6.4254e-01
 2.5277e-01
 1.9074e-01
 1.7075e-01
        3.0956e-01
 6.3325e-01
 2.1570e-01
 1.7094e-01
 8.1710e-01
 8.1710e-01
        8.1710e-01
 1.3819e+00
 9.9856e-01
 1.0867e+00
 1.0867e+00
 8.0011e-01
        8.0011e-01
 1.1998e+00
 1.1913e+00
 1.1913e+00
 1.1913e+00
 1.1913e+00
        1.1913e+00
 1.0904e+00
 1.0904e+00
 8.3373e-01
 8.3373e-01
 6.4186e-01
        4.8856e-01
 6.2093e-01
 8.4942e-01
 8.4942e-01
 1.3238e-01
 5.5169e-01
        3.2585e-01
 9.1011e-02
 3.0487e-01
 1.7242e-01
 1.0102e-01
 2.0894e-02
        1.8880e-02
 8.5899e-02
 3.6273e-02
 1.0737e-01
 2.3687e-01
 4.7509e-01
        5.2334e-01
 1.3670e+00
 1.1875e+00
 5.2561e-01
 9.5736e-01
 4.3089e-01
        2.9877e-01
 2.9877e-01
 2.5626e-01
 1.1582e-01
 4.6078e-01
 5.2956e-01
        6.3319e-01
 5.2502e-01
 3.4444e-01
 4.5066e-01
 8.8420e-01
 8.4315e-01
        8.4315e-01
 5.7301e-01
 5.2926e-01
 6.8202e-01
 4.8556e-01
 3.1982e-01
        3.2540e-01
 3.2140e-01
 1.0926e+00
 1.0926e+00
 7.1162e-01
 1.0397e+00
        4.6693e-01
 7.9636e-01
 8.3832e-01
 1.3070e+00
 1.3259e+00
 1.2782e+00
        1.2782e+00
 1.2782e+00
 1.0382e+00
 3.8979e-01
 6.0152e-01
 6.0152e-01
        6.3425e-01
 1.4158e-01
 7.8014e-02
 1.6959e-01
 3.5490e-02
 9.5378e-02
        9.5378e-02
 1.0242e-01
 1.8998e-01
 1.8998e-01
 1.6943e-01
 1.3085e-01
        3.6536e-01
 4.3284e-01
 4.3284e-01
 8.5843e-02
 3.5784e-02
 6.4383e-03
        9.1061e-02
 4.2966e-02
 2.0669e-01
 1.9657e-01
 1.9657e-01
 3.1057e-01
        9.1892e-01
 9.1892e-01
 1.1684e-02
 1.5904e-01
 4.9290e-01
 3.1736e-01
        6.8061e-01
 3.0538e-01
 2.5435e-01
 4.0356e-01
 4.0356e-01
 1.6016e-01
        2.2198e-01
 5.1667e-01
 3.7785e-01
 4.3498e-01
 4.0145e-01
 3.7739e-01
        3.5169e-01
 2.7121e-01
 2.0124e-01
 4.0654e-01
 2.8784e-01
 3.0697e-01
        3.5988e-01
 2.0510e-01
 1.1395e-01
 1.1319e-01
 7.8303e-01
 8.9418e-01
        8.7486e-01
 8.7486e-01
 7.9183e-01
 7.9183e-01
 1.7578e-01
 1.5462e-01
        1.5462e-01
 1.5462e-01
 7.4966e-01
 7.4966e-01
 4.9192e-01
 8.2114e-01
        7.1635e-01
 1.0058e+00
 9.4110e-01
 9.3298e-01
 8.4006e-01
 6.5656e-02
        1.5744e-01
 2.5444e-01
 2.4916e-01
 3.6489e-01
 1.6478e+00
 1.6478e+00
        1.6712e+00
 5.3894e-01
 4.0568e-01
 1.5798e-01
 1.6746e-01
 2.4469e-01
        4.4542e-01
 3.7277e-01
 6.1092e-01
 7.2718e-01
 7.8658e-01
 7.8658e-01
        6.0448e-01
 6.0448e-01
 8.5232e-01
 6.6164e-01
 8.6611e-02
 1.8653e-01
        1.8653e-01
 1.4013e-01
 1.5095e-01
 7.9013e-01
 6.6314e-01
 4.5240e-01
        6.8958e-01
 1.4402e-01
 1.4785e-01
 9.9981e-01
 9.2933e-01
 7.4954e-01
        7.3355e-01
 3.3911e-01
 3.0031e-01
 3.4105e-01
 4.7152e-01
 6.1595e-01
        6.5002e-01
 5.7521e-01
 5.1347e-01
 6.2787e-01
 1.6082e-01
 3.0138e-01
        4.4010e-01
 4.3795e-01
 4.6538e-01
 2.8719e-01
 1.2124e-01
 1.2124e-01
        9.0767e-01
 7.9541e-01
 9.8562e-01
 9.8562e-01
 3.8615e-01
 4.2896e-01
        4.0726e-01
 8.7986e-02
 6.6828e-01
 9.4325e-01
 9.4325e-01
 7.6641e-01
        4.6958e-01
 6.1788e-01
 4.6337e-01
 3.9520e-01
 6.5970e-01
 7.0224e-01
        8.3401e-01
 6.5920e-01
 4.7745e-01
 5.4596e-01
 9.2607e-01
 9.2607e-01
        1.3463e+00
 8.8130e-01
 8.8130e-01
 3.1396e-01
 2.9704e-01
 2.5587e-01
        7.4367e-01
 6.1344e-01
 1.9783e-01
 1.9661e-01
 4.1235e-01
 7.3978e-01
        2.9147e-01
 6.2859e-01
 5.9357e-01
 1.0540e+00
 6.4158e-01
 8.7761e-01
        8.7761e-01
 1.2440e+00
 1.1870e+00
 1.1870e+00
 1.1870e+00
 1.1299e+00
        1.5999e-01
 1.8857e-01
 2.5454e-01
 1.8556e-01
 7.2324e-01
 8.4211e-01
        7.8471e-01
 1.0162e+00
 7.0682e-01
 4.9987e-01
 4.9987e-01
 5.5441e-01
        6.5127e-01
 5.0987e-01
 8.3351e-01
 7.3780e-01
 2.2838e-01
 1.4083e-01
        1.2918e-01
 8.0953e-02
 8.1961e-01
 9.1002e-01
 7.6698e-01
 3.0681e-01
        4.6558e-01
 4.9276e-01
 7.4223e-01
 3.8220e-01
 3.1396e-01
 6.4080e-01
        5.7835e-01
 5.7835e-01
 2.8409e-01
 3.2549e-01
 2.6439e-01
 7.9594e-01
        1.0947e+00
 4.0686e-01
 4.9719e-01
 5.4592e-01
 7.1550e-01
 7.1550e-01
        8.0670e-01
 8.0670e-01
 3.8123e-01
 1.9815e-02
 9.8910e-02
 1.0043e-01
        1.3807e-01
 3.4952e-01
 2.6950e-01
 8.6487e-01
 8.6873e-01
 8.8525e-01
        8.7387e-01
 6.2934e-01
 5.7063e-01
 7.0200e-01
 1.3451e+00
 6.2789e-01
        5.3286e-01
 5.3286e-01
 1.2908e+00
 8.6685e-01
 1.1619e+00
 1.2713e+00
        1.4326e+00
 8.5601e-01
 4.0477e-01
 6.5735e-01
 4.2407e-01
 2.4488e-01
        2.8838e-01
 4.4988e-01
 2.8463e-01
 3.4685e-01
 2.1265e-01
 9.6602e-02
        3.7975e-01
 2.4620e-01
 8.8389e-02
 4.9376e-01
 2.9205e-01
 3.3967e-01
        1.3052e-01
 1.3052e-01
 1.3052e-01
 2.4222e-02
 1.5753e-02
 3.9133e-01
        1.7912e-01
 2.4608e-01
 9.3957e-01
 9.3957e-01
 3.8070e-01
 3.8070e-01
        4.7764e-01
 4.7764e-01
 3.6572e-01
 3.2192e-01
 3.2192e-01
 3.2192e-01
        1.9673e-01
 1.6515e-01
 2.7633e-01
 3.5003e-01
 1.1663e-01
 5.6495e-01
        3.0763e-01
 1.8806e-01
 1.5833e-01
 7.0814e-01
 3.1844e-01
 2.5578e-01
        1.2321e-01
 8.0952e-01
 6.3807e-01
 5.3929e-01
 9.6999e-01
 7.8114e-01
        7.8114e-01
 1.8976e-01
 5.5851e-01
 2.9448e-01
 2.6623e-01
 2.7011e-01
        3.6447e-01
 3.2446e-01
 2.2020e-01
 3.4456e-02
 6.5029e-02
 8.4705e-01
        5.9729e-01
 5.2202e-01
 5.3917e-01
 2.6899e-01
 5.8851e-02
 3.5227e-02
        3.7429e-02
 1.6466e-01
 8.5155e-02
 6.9001e-01
 5.2425e-01
 6.0690e-01
        4.0903e-01
 9.1994e-01
 9.1994e-01
 9.1994e-01
 7.7298e-01
 1.0159e+00
        9.8865e-01
 4.0249e-01
 2.6902e-01
 1.0847e-01
 7.7299e-01
 1.1451e+00
        1.1451e+00
 3.2773e-01
 5.7310e-01
 4.8692e-01
 6.2564e-01
 6.0302e-01
        5.1283e-01
 6.5186e-01
 8.6882e-01
 3.4391e-01
 9.2740e-01
 8.4163e-02
        1.9141e-01
 4.9511e-01
 1.1721e+00
 1.1721e+00
 1.5173e+00
 1.5173e+00
        1.5173e+00
 1.5173e+00
 1.5173e+00
 1.5173e+00
 1.4869e+00
 3.2314e-01
        3.2314e-01
 5.1142e-01
 5.1142e-01
 5.1142e-01
 8.5525e-01
 7.5236e-01
        4.5643e-01
 6.2267e-01
 4.9019e-01
 9.0255e-01
 5.3653e-01
 4.0123e-01
        1.5764e-01
 5.3865e-01
 5.3865e-01
 5.3865e-01
 1.0685e+00
 1.0685e+00
        1.0685e+00
 1.1085e+00
 1.1085e+00
 1.1085e+00
 1.1085e+00
 1.1085e+00
        1.1085e+00
 2.2693e-01
 2.2032e-01
 2.0400e-01
 7.4088e-01
 5.8287e-01
        6.6693e-01
 6.6693e-01
 5.8974e-01
 8.3338e-01
 8.7780e-01
 9.2123e-01
        3.2180e-01
 7.2245e-01
 4.0006e-01
 3.1230e-01
 1.7061e-01
 2.8386e-01
        2.3414e-01
 4.0887e-01
 1.8953e-01
 1.8953e-01
 3.6951e-01
 3.6951e-01
        3.6951e-01
 2.2302e-01
 2.2302e-01
 1.4178e-01
 6.6490e-01
 8.8855e-01
        9.5610e-01
 5.8795e-01
 6.0389e-01
 5.6443e-01
 1.1105e+00
 1.0371e+00
        1.2541e+00
 5.6302e-01
 6.7802e-01
 7.2473e-01
 8.7013e-01
 6.2167e-01
        3.2027e-01
 4.6837e-01
 4.8831e-01
 2.2650e-01
 4.2028e-01
 5.6426e-01
        3.2308e-01
 6.2752e-01
 8.9865e-01
 7.1545e-01
 1.1247e+00
 1.1247e+00
        1.1247e+00
 9.7021e-01
 9.7021e-01
 9.7021e-01
 1.1254e+00
 8.1348e-01
        6.7698e-01
 7.0281e-01
 8.5756e-01
 6.7934e-02
 5.8421e-02
 4.1559e-01
        2.6032e-01
 2.6032e-01
 2.9825e-01
 3.7735e-01
 3.7735e-01
 2.9244e-01
        4.3886e-01
 4.3886e-01
 5.2246e-01
 1.0581e+00
 2.6403e-01
 1.0748e+00
        8.2524e-01
 3.8047e-01
 8.3122e-01
 8.3122e-01
 1.0570e+00
 1.0294e-01
        2.6439e-01
 4.6446e-01
 4.6446e-01
 6.3423e-01
 3.2172e-01
 5.1324e-01
        5.1926e-01
 5.8202e-01
 7.6200e-01
 1.1332e+00
 1.1030e+00
 9.8622e-01
        9.0434e-01
 9.0434e-01
 9.0434e-01
 7.8285e-01
 7.8285e-01
 7.8285e-01
        7.8285e-01
 7.8285e-01
 7.8285e-01
 8.2317e-01
 2.6050e-01
 1.7429e-01
        2.3894e-01
 7.9797e-01
 1.0393e+00
 1.0393e+00
 1.0393e+00
 7.4844e-01
        6.6901e-01
 5.6632e-01
 6.8936e-02
 6.8936e-02
 4.7224e-02
 7.1928e-02
        5.6526e-02
 9.5101e-02
 9.5101e-02
 7.1085e-01
 6.6489e-01
 4.1970e-01
        4.6194e-01
 7.6900e-01
 9.8999e-01
 7.4216e-01
 6.3913e-01
 8.0057e-01
        6.6721e-01
 5.1471e-01
 1.2289e+00
 1.2289e+00
 5.0569e-01
 3.3028e-01
        2.1165e-01
 9.5624e-01
 6.3852e-01
 6.3852e-01
 6.3852e-01
 6.3852e-01
        6.3852e-01
 6.3852e-01
 2.3712e-01
 2.9076e-01
 2.9076e-01
 4.2633e-01
        4.9950e-01
 6.9438e-01
 4.4608e-01
 2.9940e-01
 2.9940e-01
 3.6337e-01
        3.4788e-01
 3.7011e-01
 3.7011e-01
 3.7011e-01
 1.1622e-01
 3.7868e-03
        4.9709e-03
 4.5156e-02
 3.7409e-01
 2.7211e-01
 2.7211e-01
 2.7211e-01
        2.5029e-01
 4.9318e-01
 6.2816e-01
 4.7905e-01
 4.7905e-01
 6.2817e-01
        2.9617e-01
 4.8373e-01
 2.5374e-01
 2.4277e-01
 1.2548e-01
 1.1526e+00
        1.1247e+00
 1.1247e+00
 1.1247e+00
 3.5647e-01
 4.3774e-01
 1.0872e+00
        9.6205e-01
 1.1783e+00
 1.1783e+00
 1.1783e+00
 1.1783e+00
 1.1783e+00
        6.4932e-01
 9.9423e-01
 2.3966e-01
 2.3966e-01
 3.5198e-01
 8.6125e-01
        8.6125e-01
 5.4522e-01
 4.4884e-01
 4.3497e-01
 1.7459e-01
 1.9475e-01
        2.1788e-01
 2.1788e-01
 1.2903e+00
 1.1347e+00
 7.8515e-01
 1.0470e+00
        2.4529e-01
 3.1396e-01
 3.9383e-01
 4.8656e-01
 5.6928e-01
 3.9140e-01
        9.9648e-01
 1.1741e+00
 3.1012e-01
 3.1693e-01
 1.3575e-01
 1.0641e-01
        1.2846e-01
 5.1194e-01
 3.4711e-01
 3.8037e-01
 4.9496e-01
 5.3780e-01
        6.7231e-01
 6.9571e-01
 1.1078e+00
 1.1078e+00
 4.2358e-01
 4.2358e-01
        1.7172e-01
 4.2050e-01
 2.9240e-01
 7.4483e-01
 4.1848e-01
 5.9839e-01
        9.6522e-01
 9.9339e-01
 5.6668e-01
 1.0572e+00
 8.5741e-01
 8.5741e-01
        8.5741e-01
 8.1742e-01
 5.7379e-01
 1.0106e+00
 7.2456e-01
 4.1795e-01
        6.6349e-01
 1.1255e+00
 1.1255e+00
 1.1255e+00
 7.7637e-01
 7.7637e-01
        7.7637e-01
 4.4125e-01
 6.3868e-01
 6.3868e-01
 6.3868e-01
 8.2701e-01
        8.2701e-01
 1.1160e+00
 7.8855e-01
 4.8150e-01
 5.3796e-01
 9.1960e-01
        9.1960e-01
 9.1960e-01
 2.9207e-01
 2.9207e-01
 2.2605e-01
 1.7623e-01
        5.2039e-01
 7.8909e-01
 3.5042e-01
 3.4165e-01
 7.6548e-01
 9.2529e-01
        2.5567e-01
 8.1109e-01
 8.1109e-01
 4.9980e-01
 5.4536e-01
 3.2997e-01
        3.2997e-01
 4.5822e-01
 3.7960e-01
 6.5232e-01
 3.4782e-01
 6.2793e-01
        3.6959e-01
 1.7520e-01
 1.6460e-02
 1.6460e-02
 1.6460e-02
 9.8376e-02
        9.8376e-02
 9.8127e-02
 9.8127e-02
 9.8127e-02
 9.8127e-02
 1.8800e-01
        9.2425e-01
 9.2425e-01
 9.2425e-01
 4.8520e-01
 5.9586e-01
 1.0872e+00
        1.3060e+00
 1.1344e+00
 1.1344e+00
 6.4597e-01
 6.4597e-01
 1.1921e+00
        1.0241e+00
 4.1800e-01
 4.1800e-01
 1.1783e-01
 4.1363e-01
 5.5601e-01
        1.6515e-01
 4.2072e-01
 2.6950e-01
 5.4854e-01
 5.4854e-01
 5.4854e-01
        5.4854e-01
 5.4854e-01
 5.4854e-01
 5.4854e-01
 5.4854e-01
 8.3098e-01
        8.3098e-01
 4.0761e-01
 6.6844e-01
 6.6844e-01
 8.7466e-01
 8.7466e-01
        6.3229e-01
 8.7033e-01
 8.7033e-01
 8.7033e-01
 7.6045e-01
 8.4116e-01
        8.0003e-01
 8.6397e-01
 8.6397e-01
 1.0310e+00
 1.8532e-01
 4.2256e-01
        2.6426e-01
 6.6825e-01
 7.6462e-01
 1.5402e-01
 1.5861e-01
 1.4296e-01
        1.4296e-01
 2.0435e-01
 2.0435e-01
 1.3281e-01
 1.3281e-01
 1.0954e-01
        7.1744e-01
 3.4761e-01
 3.4711e-01
 2.5795e-01
 9.1585e-01
 6.5708e-01
        1.4267e+00
 4.6288e-01
 3.6193e-01
 3.4166e-01
 4.8210e-02
 6.6452e-01
        1.2234e+00
 6.2464e-01
 7.8481e-01
 7.6958e-01
 9.3726e-01
 9.3726e-01
        8.8766e-01
 7.2227e-01
 6.0690e-01
 1.5803e-01
 1.7371e-02
 1.0149e-01
        3.8872e-01
 3.8872e-01
 9.3967e-01
 1.1910e-01
 3.8135e-01
 1.0060e+00
        1.2777e+00
 1.2777e+00
 1.2777e+00
 1.2777e+00
 9.5502e-01
 9.5502e-01
        1.1276e+00
 1.1276e+00
 1.1276e+00
 9.6664e-01
 9.0570e-01
 9.0570e-01
        1.4547e+00
 1.0137e+00
 1.0137e+00
 1.0137e+00
 1.0137e+00
 9.4525e-01
        1.0743e+00
 1.0743e+00
 8.6743e-01
 1.2812e+00
 1.9851e-01
 1.0463e-01
        1.3612e-01
 1.5831e-01
 1.4496e-01
 2.7930e-01
 1.8155e-01
 4.0324e-01
        3.4980e-01
 5.5276e-01
 7.2608e-01
 7.3257e-01
 7.7874e-01
 6.5216e-01
        6.5216e-01
 8.5928e-01
 1.2458e+00
 1.2458e+00
 1.2458e+00
 1.2458e+00
        7.3338e-01
 7.3338e-01
 7.3338e-01
 7.3338e-01
 3.2439e-01
 3.3587e-01
        3.3563e-01
 2.6547e-01
 2.7342e-01
 2.7342e-01
 2.7342e-01
 9.5256e-01
        6.4949e-01
 7.4167e-01
 3.0141e-01
 3.6303e-01
 3.0794e-01
 9.8476e-01
        8.0476e-01
 7.5644e-01
 5.0333e-01
 3.4969e-01
 3.5708e-01
 1.3548e-01
        2.6384e-02
 3.0196e-02
 1.6605e-02
 2.0401e-01
 5.3803e-01
 7.5589e-01
        8.6289e-01
 8.0687e-01
 1.2993e+00
 1.2993e+00
 1.2993e+00
 1.1574e+00
        1.1574e+00
 1.1574e+00
 1.1574e+00
 1.1574e+00
 1.1574e+00
 1.1574e+00
        1.1574e+00
 5.0457e-01
 5.3571e-01
 5.6460e-01
 7.0004e-01
 1.1649e+00
        7.0842e-01
 3.3885e-01
 4.4136e-01
 5.7218e-01
 8.5415e-01
 8.5415e-01
        9.6556e-01
 1.1409e+00
 5.6999e-01
 5.0254e-02
 5.5924e-01
 5.5924e-01
        5.2437e-01
 5.2437e-01
 5.2437e-01
 4.5427e-01
 9.7103e-01
 4.4188e-01
        5.7422e-01
 1.3291e+00
 5.8095e-01
 3.2072e-01
 1.2697e-01
 5.1564e-01
        1.9300e-03
 2.0627e-02
 3.0256e-02
 2.2284e-02
 1.9023e-02
 1.9345e-02
        1.9345e-02
 1.4095e-01
 1.4095e-01
 3.3022e-01
 2.8063e-01
 5.0591e-01
        3.9894e-01
 7.6890e-01
 7.5357e-01
 4.6764e-01
 4.6764e-01
 7.9707e-01
        7.9707e-01
 7.9707e-01
 8.6384e-01
 9.1249e-01
 9.1249e-01
 1.1254e+00
        6.5927e-01
 2.1909e-01
 4.3691e-02
 1.2323e+00
 7.8448e-01
 5.0842e-01
        5.0842e-01
 5.0842e-01
 5.0842e-01
 4.3257e-01
 2.6402e-01
 3.0146e-01
        3.9074e-01
 2.0832e-01
 4.8335e-01
 8.2941e-01
 8.2941e-01
 3.7077e-01
        3.9841e-01
 8.9654e-01
 8.6586e-01
 7.4645e-01
 7.4645e-01
 2.4974e-01
        2.2651e-01
 4.2405e-01
 4.2405e-01
 4.2405e-01
 5.7180e-01
 3.8482e-01
        3.8482e-01
 3.8482e-01
 4.0251e-01
 1.2076e+00
 1.2076e+00
 1.2076e+00
        1.2076e+00
 4.2303e-01
 4.2303e-01
 7.8682e-01
 7.8682e-01
 7.8682e-01
        7.8682e-01
 9.5665e-01
 9.5665e-01
 1.4595e+00
 1.4595e+00
 1.3518e+00
        1.3518e+00
 1.2050e+00
 1.0902e+00
 1.2348e+00
 9.6512e-01
 5.6988e-01
        5.3286e-01
 6.4915e-01
 1.1230e+00
 1.1230e+00
 1.1641e+00
 1.1641e+00
        2.6864e-01
 5.2372e-02
 1.6240e-02
 1.1587e-02
 2.8461e-01
 9.3948e-01
        4.7016e-01
 3.5071e-01
 3.5071e-01
 3.5071e-01
 8.5215e-02
 7.0054e-02
        7.0054e-02
 9.3215e-02
 1.5531e-01
 4.9563e-01
 3.6198e-01
 3.5833e-01
        5.4830e-01
 2.8303e-02
 1.2375e-01
 3.7692e-01
 4.6862e-01
 8.0487e-01
        9.5450e-01
 9.5450e-01
 6.8257e-01
 6.7706e-01
 6.7706e-01
 6.7706e-01
        3.6219e-01
 2.0488e-01
 3.4628e-01
 3.9948e-01
 7.6362e-01
 5.0552e-01
        1.4572e+00
 8.6827e-01
 9.3586e-01
 9.3586e-01
 7.4129e-01
 5.1699e-01
        5.1851e-01
 5.3151e-01
 5.3151e-01
 3.6966e-01
 5.0448e-01
 5.0448e-01
        6.7979e-01
 7.8033e-01
 7.8033e-01
 7.8033e-01
 6.4331e-01
 6.4331e-01
        6.4331e-01
 6.4331e-01
 7.4148e-01
 8.5591e-01
 8.5591e-01
 5.3327e-01
        3.4340e-01
 6.1027e-01
 6.7776e-01
 6.7776e-01
 9.4615e-02
 2.7951e-01
        8.2804e-01
 8.2804e-01
 7.8269e-01
 4.5767e-01
 1.6589e-01
 1.3587e+00
        9.2663e-01
 9.2277e-01
 1.2338e+00
 3.8425e-01
 4.8466e-01
 4.8823e-01
        2.1232e-01
 2.2255e-01
 2.2255e-01
 4.0517e-01
 5.4647e-01
 4.7453e-01
        4.7453e-01
 7.4184e-01
 4.4079e-01
 3.2856e-01
 3.2856e-01
 8.2469e-02
        1.2995e-01
 1.0434e-01
 1.0689e-01
 7.7786e-02
 2.6473e-02
 1.3276e-03
        6.1236e-01
 1.5903e-01
 1.6192e-01
 2.1953e-01
 1.5190e-01
 6.1770e-01
        6.1770e-01
 9.4094e-01
 6.8158e-01
 6.2182e-01
 3.4835e-01
 6.2923e-01
        1.9029e-01
 1.2495e-01
 1.7570e-01
 1.7570e-01
 3.9710e-01
 5.7380e-01
        5.7380e-01
 6.2604e-01
 9.1435e-01
 3.4484e-01
 5.8361e-01
 8.1538e-01
        8.1538e-01
 9.3043e-01
 8.9398e-01
 9.7326e-01
 9.7326e-01
 7.2269e-01
        7.0080e-02
 9.0486e-03
 7.6756e-04
 9.2260e-04
 1.7411e-03
 6.8328e-03
        4.4961e-03
 6.6394e-03
 2.0060e-01
 1.8139e-01
 1.1535e-01
 1.9440e-01
        2.7534e-01
 2.7534e-01
 1.9318e-01
 5.1719e-01
 5.7029e-02
 3.2538e-01
        8.1537e-01
 8.2214e-01
 8.2214e-01
 8.2214e-01
 1.5161e+00
 1.5161e+00
        1.5161e+00
 1.5161e+00
 1.5161e+00
 1.5161e+00
 1.5161e+00
 3.1597e-01
        5.0234e-01
 1.0299e-01
 3.0930e-01
 8.1665e-01
 8.5004e-01
 8.3078e-01
        9.3454e-01
 8.7122e-01
 4.6723e-01
 9.1668e-01
 6.8367e-01
 6.8367e-01
        6.8367e-01
 6.8367e-01
 6.8367e-01
 6.3481e-01
 6.3481e-01
 1.8503e-02
        2.0669e-01
 1.8275e-01
 1.0518e-01
 1.3630e-01
 6.8268e-01
 7.6807e-01
        4.2938e-01
 1.9592e-01
 6.6779e-01
 5.1196e-01
 5.1196e-01
 4.3981e-01
        2.8916e-01
 2.1331e-01
 2.3832e-01
 1.8198e-01
 3.1061e-01
 5.9132e-01
        2.6345e-01
 2.6345e-01
 7.2989e-01
 5.3088e-01
 3.3508e-01
 5.7394e-01
        1.6065e-01
 1.6439e-01
 6.3698e-02
 1.7693e-01
 7.9790e-01
 1.1176e+00
        1.2233e+00
 6.3153e-01
 4.4306e-01
 4.0539e-01
 4.4484e-01
 9.5673e-01
        1.5459e+00
 1.4119e+00
 1.2147e+00
 1.4293e+00
 1.1758e+00
 2.7522e-01
        1.1300e+00
 1.1300e+00
 1.1300e+00
 1.1300e+00
 1.9232e-01
 2.5787e-01
        7.5516e-01
 1.0657e+00
 9.3367e-01
 7.0950e-01
 5.0906e-01
 5.3981e-01
        1.2838e-01
 1.1358e-01
 2.7047e-01
 3.9687e-01
 1.7929e-01
 1.7748e-01
        2.4272e-01
 8.6108e-01
 8.6108e-01
 9.9744e-01
 7.6851e-01
 1.0992e-01
        8.6904e-02
 8.6904e-02
 3.8358e-02
 5.1918e-01

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

